Projection-free approximation of flows of harmonic maps with quadratic constraint accuracy and variable step sizes

We construct and analyze a projection-free linearly implicit method for the approximation of flows of harmonic maps into spheres. The proposed method is unconditionally energy stable and, under a sharp discrete regularity condition, achieves second-order accuracy with respect to the constraint violation. Furthermore, the method accommodates variable step sizes to speed up the convergence to stationary points and to improve the accuracy of the numerical solutions near singularities, without affecting the unconditional energy stability and the constraint violation property. We illustrate the accuracy in approximating the unit-length constraint and the performance of the method through a series of numerical experiments, and compare it with the linearly implicit Euler and two-step BDF methods.

==> pics/hmhf_blowup_L1error.dat <==
t	 L1error
0.000000000000000e+00	 1.338707855833852e-16
6.103515625000000e-05	 1.543033044398718e-05
3.417968750000000e-03	 9.329301023892609e-06
6.774902343750000e-03	 8.366555036553030e-06
1.013183593750000e-02	 8.069335911288385e-06
1.348876953125000e-02	 7.949101121228537e-06
1.684570312500000e-02	 7.894225904375375e-06
2.020263671875000e-02	 7.867430567721196e-06
2.355957031250000e-02	 7.853653111126844e-06
2.691650390625000e-02	 7.846191000584187e-06
3.027343750000000e-02	 7.841896076246927e-06
3.363037109375000e-02	 7.839238936591027e-06
3.698730468750000e-02	 7.837459114316744e-06
4.034423828125000e-02	 7.836171821262236e-06
4.370117187500000e-02	 7.835179618160084e-06
4.705810546875000e-02	 7.834380075471787e-06
5.041503906250000e-02	 7.833719753791086e-06
5.377197265625000e-02	 7.833171034942307e-06
5.712890625000000e-02	 7.832720434613866e-06
6.048583984375000e-02	 7.832362797072732e-06
6.384277343750000e-02	 7.832098597451725e-06
6.719970703125000e-02	 7.831933000074963e-06
7.055664062500000e-02	 7.831876076249599e-06
7.391357421875000e-02	 7.831944040301188e-06
7.727050781250000e-02	 7.832161734902102e-06
8.062744140625000e-02	 7.832567069524898e-06
8.398437500000000e-02	 7.833218968200230e-06
8.734130859375000e-02	 7.834212236495402e-06
9.069824218750000e-02	 7.835707318238145e-06
9.405517578125000e-02	 7.837995555859080e-06
9.741210937500000e-02	 7.841661214415199e-06
1.007690429687500e-01	 7.848061701498261e-06
1.041259765625000e-01	 7.861208775321997e-06
1.074829101562500e-01	 7.900432592810790e-06
1.108398437500000e-01	 9.545465188400175e-06
1.141967773437500e-01	 2.378021020792165e-05
1.175537109375000e-01	 2.327265233590794e-05
1.209106445312500e-01	 2.316230546371785e-05
1.242675781250000e-01	 2.311819952572462e-05
1.276245117187500e-01	 2.309525999176216e-05
1.309814453125000e-01	 2.308145632690078e-05
1.343383789062500e-01	 2.307243480229537e-05
1.376953125000000e-01	 2.306626775441351e-05
1.410522460937500e-01	 2.306195126169423e-05
1.444091796875000e-01	 2.305889287002139e-05
1.477661132812500e-01	 2.305671216531170e-05
1.511230468750000e-01	 2.305515216591445e-05
1.544799804687500e-01	 2.305403427583063e-05
1.578369140625000e-01	 2.305323246468316e-05
1.611938476562500e-01	 2.305265707333872e-05
1.645507812500000e-01	 2.305224404440313e-05
1.679077148437500e-01	 2.305194750832150e-05
1.712646484375000e-01	 2.305173457993681e-05
1.746215820312500e-01	 2.305158166793883e-05
1.779785156250000e-01	 2.305147184252368e-05
1.813354492187500e-01	 2.305139295214103e-05
1.846923828125000e-01	 2.305133627390402e-05
1.880493164062500e-01	 2.305129554582154e-05
1.914062500000000e-01	 2.305126627225979e-05
1.947631835937500e-01	 2.305124522556972e-05
1.981201171875000e-01	 2.305123008835742e-05
2.014770507812500e-01	 2.305121919667534e-05
2.048339843750000e-01	 2.305121135564472e-05
2.081909179687500e-01	 2.305120570721190e-05
2.115478515625000e-01	 2.305120163511709e-05
2.149047851562500e-01	 2.305119869671530e-05
2.182617187500000e-01	 2.305119657397223e-05
2.216186523437500e-01	 2.305119503839194e-05
2.249755859375000e-01	 2.305119392573364e-05
2.283325195312500e-01	 2.305119311796289e-05
2.316894531250000e-01	 2.305119253017068e-05
2.350463867187500e-01	 2.305119210122811e-05
2.384033203125000e-01	 2.305119178722589e-05
2.417602539062500e-01	 2.305119155646607e-05
2.451171875000000e-01	 2.305119138610351e-05
2.484741210937500e-01	 2.305119125969437e-05
2.518310546875000e-01	 2.305119116535295e-05
2.551879882812500e-01	 2.305119109446980e-05
2.585449218750000e-01	 2.305119104083008e-05
2.619018554687500e-01	 2.305119099989228e-05
2.652587890625000e-01	 2.305119096838929e-05
2.686157226562500e-01	 2.305119094389947e-05
2.719726562500000e-01	 2.305119092470456e-05
2.753295898437500e-01	 2.305119090949941e-05
2.786865234375000e-01	 2.305119089731920e-05
2.820434570312500e-01	 2.305119088749918e-05
2.854003906250000e-01	 2.305119087948841e-05
2.887573242187500e-01	 2.305119087289197e-05
2.921142578125000e-01	 2.305119086742021e-05
2.954711914062500e-01	 2.305119086284179e-05
2.988281250000000e-01	 2.305119085899109e-05
3.021850585937500e-01	 2.305119085573568e-05
3.055419921875000e-01	 2.305119085297452e-05
3.088989257812500e-01	 2.305119085061793e-05
3.122558593750000e-01	 2.305119084858454e-05
3.156127929687500e-01	 2.305119084682695e-05
3.189697265625000e-01	 2.305119084531846e-05
3.223266601562500e-01	 2.305119084401927e-05
3.256835937500000e-01	 2.305119084288271e-05
3.290405273437500e-01	 2.305119084187044e-05
3.323974609375000e-01	 2.305119084102869e-05
3.357543945312500e-01	 2.305119084026214e-05
3.391113281250000e-01	 2.305119083959636e-05
3.424682617187500e-01	 2.305119083902334e-05
3.458251953125000e-01	 2.305119083851709e-05
3.491821289062500e-01	 2.305119083806828e-05
3.525390625000000e-01	 2.305119083769998e-05
3.558959960937500e-01	 2.305119083736675e-05
3.592529296875000e-01	 2.305119083709624e-05
3.626098632812500e-01	 2.305119083683925e-05
3.659667968750000e-01	 2.305119083659456e-05
3.693237304687500e-01	 2.305119083636526e-05
3.726806640625000e-01	 2.305119083615973e-05
3.760375976562500e-01	 2.305119083601467e-05
3.793945312500000e-01	 2.305119083590609e-05
3.827514648437500e-01	 2.305119083578846e-05
3.861083984375000e-01	 2.305119083572629e-05
3.894653320312500e-01	 2.305119083564189e-05
3.928222656250000e-01	 2.305119083554298e-05
3.961791992187500e-01	 2.305119083546500e-05
3.995361328125000e-01	 2.305119083539132e-05
4.028930664062500e-01	 2.305119083530561e-05
4.062500000000000e-01	 2.305119083526327e-05
4.096069335937500e-01	 2.305119083522073e-05
4.129638671875000e-01	 2.305119083514481e-05
4.163208007812500e-01	 2.305119083509539e-05
4.196777343750000e-01	 2.305119083505850e-05
4.230346679687500e-01	 2.305119083499276e-05
4.263916015625000e-01	 2.305119083495383e-05
4.297485351562500e-01	 2.305119083489749e-05
4.331054687500000e-01	 2.305119083486680e-05
4.364624023437500e-01	 2.305119083483241e-05
4.398193359375000e-01	 2.305119083477963e-05
4.431762695312500e-01	 2.305119083472901e-05
4.465332031250000e-01	 2.305119083468958e-05
4.498901367187500e-01	 2.305119083464768e-05
4.532470703125000e-01	 2.305119083462369e-05
4.566040039062500e-01	 2.305119083452732e-05
4.599609375000000e-01	 2.305119083449012e-05
4.633178710937500e-01	 2.305119083448250e-05
4.666748046875000e-01	 2.305119083441076e-05
4.700317382812500e-01	 2.305119083425313e-05
4.733886718750000e-01	 2.305119083415001e-05
4.767456054687500e-01	 2.305119083408950e-05
4.801025390625000e-01	 2.305119083405542e-05
4.834594726562500e-01	 2.305119083401749e-05
4.868164062500000e-01	 2.305119083397933e-05
4.901733398437500e-01	 2.305119083389204e-05
4.935302734375000e-01	 2.305119083372808e-05
4.968872070312500e-01	 2.305119083341331e-05
5.002441406250000e-01	 2.305119083310843e-05
5.036010742187500e-01	 2.305119083271840e-05
5.069580078125000e-01	 2.305119083235704e-05
5.103149414062500e-01	 2.305119083209007e-05
5.136718750000000e-01	 2.305119083182166e-05
5.170288085937500e-01	 2.305119083166715e-05
5.203857421875000e-01	 2.305119083156912e-05
5.237426757812500e-01	 2.305119083134153e-05
5.270996093750000e-01	 2.305119083100563e-05
5.304565429687500e-01	 2.305119083062819e-05
5.338134765625000e-01	 2.305119083029957e-05
5.371704101562500e-01	 2.305119082987604e-05
5.405273437500000e-01	 2.305119082942917e-05
5.438842773437500e-01	 2.305119082918054e-05
5.472412109375000e-01	 2.305119082877221e-05
5.505981445312500e-01	 2.305119082834986e-05
5.539550781250000e-01	 2.305119082782314e-05
5.573120117187500e-01	 2.305119082738421e-05
5.606689453125000e-01	 2.305119082684721e-05
5.640258789062500e-01	 2.305119082640428e-05
5.673828125000000e-01	 2.305119082574488e-05
5.707397460937500e-01	 2.305119082517854e-05
5.740966796875000e-01	 2.305119082461495e-05
5.774536132812500e-01	 2.305119082395965e-05
5.808105468750000e-01	 2.305119082325711e-05
5.841674804687500e-01	 2.305119082258129e-05
5.875244140625000e-01	 2.305119082181736e-05
5.908813476562500e-01	 2.305119082106741e-05
5.942382812500000e-01	 2.305119082024795e-05
5.975952148437500e-01	 2.305119081939142e-05
6.009521484375000e-01	 2.305119081845872e-05
6.043090820312500e-01	 2.305119081759026e-05
6.076660156250000e-01	 2.305119081651696e-05
6.110229492187500e-01	 2.305119081557648e-05
6.143798828125000e-01	 2.305119081450543e-05
6.177368164062500e-01	 2.305119081326674e-05
6.210937500000000e-01	 2.305119081222439e-05
6.244506835937500e-01	 2.305119081109355e-05
6.278076171875000e-01	 2.305119080963255e-05
6.311645507812500e-01	 2.305119080808263e-05
6.345214843750000e-01	 2.305119080680555e-05
6.378784179687500e-01	 2.305119080562364e-05
6.412353515625000e-01	 2.305119080442162e-05
6.445922851562500e-01	 2.305119080303788e-05
6.479492187500000e-01	 2.305119080136955e-05
6.513061523437500e-01	 2.305119079929281e-05
6.546630859375000e-01	 2.305119079670992e-05
6.580200195312500e-01	 2.305119079378733e-05
6.613769531250000e-01	 2.305119079117690e-05
6.647338867187500e-01	 2.305119078889628e-05
6.680908203125000e-01	 2.305119078689056e-05
6.714477539062500e-01	 2.305119078513732e-05
6.748046875000000e-01	 2.305119078360248e-05
6.781616210937500e-01	 2.305119078226189e-05
6.815185546875000e-01	 2.305119078108627e-05
6.848754882812500e-01	 2.305119078005166e-05
6.882324218750000e-01	 2.305119077914340e-05
6.915893554687500e-01	 2.305119077835903e-05
6.949462890625000e-01	 2.305119077766300e-05
6.983032226562500e-01	 2.305119077705654e-05
7.016601562500000e-01	 2.305119077652598e-05
7.050170898437500e-01	 2.305119077606154e-05
7.083740234375000e-01	 2.305119077565069e-05
7.117309570312500e-01	 2.305119077529401e-05
7.150878906250000e-01	 2.305119077498204e-05
7.184448242187500e-01	 2.305119077471274e-05
7.218017578125000e-01	 2.305119077447166e-05
7.251586914062500e-01	 2.305119077426109e-05
7.285156250000000e-01	 2.305119077407670e-05
7.318725585937500e-01	 2.305119077391908e-05
7.352294921875000e-01	 2.305119077377858e-05
7.385864257812500e-01	 2.305119077365388e-05
7.419433593750000e-01	 2.305119077354669e-05
7.453002929687500e-01	 2.305119077345693e-05
7.486572265625000e-01	 2.305119077337302e-05
7.520141601562500e-01	 2.305119077330110e-05
7.553710937500000e-01	 2.305119077323912e-05
7.587280273437500e-01	 2.305119077318213e-05
7.620849609375000e-01	 2.305119077313558e-05
7.654418945312500e-01	 2.305119077308879e-05
7.687988281250000e-01	 2.305119077305846e-05
7.721557617187500e-01	 2.305119077302726e-05
7.755126953125000e-01	 2.305119077299537e-05
7.788696289062500e-01	 2.305119077297445e-05
7.822265625000000e-01	 2.305119077295787e-05
7.855834960937500e-01	 2.305119077294159e-05
7.889404296875000e-01	 2.305119077292529e-05
7.922973632812500e-01	 2.305119077290795e-05
7.956542968750000e-01	 2.305119077289003e-05
7.990112304687500e-01	 2.305119077287658e-05
8.023681640625000e-01	 2.305119077287658e-05
8.057250976562500e-01	 2.305119077287658e-05
8.090820312500000e-01	 2.305119077287658e-05
8.124389648437500e-01	 2.305119077287658e-05
8.157958984375000e-01	 2.305119077287658e-05
8.191528320312500e-01	 2.305119077287658e-05
8.225097656250000e-01	 2.305119077287658e-05
8.258666992187500e-01	 2.305119077287658e-05
8.292236328125000e-01	 2.305119077287658e-05
8.325805664062500e-01	 2.305119077287658e-05
8.359375000000000e-01	 2.305119077287658e-05
8.392944335937500e-01	 2.305119077287658e-05
8.426513671875000e-01	 2.305119077287658e-05
8.460083007812500e-01	 2.305119077287658e-05
8.493652343750000e-01	 2.305119077287658e-05
8.527221679687500e-01	 2.305119077287658e-05
8.560791015625000e-01	 2.305119077287658e-05
8.594360351562500e-01	 2.305119077287658e-05
8.627929687500000e-01	 2.305119077287658e-05
8.661499023437500e-01	 2.305119077287658e-05
8.695068359375000e-01	 2.305119077287658e-05
8.728637695312500e-01	 2.305119077287658e-05
8.762207031250000e-01	 2.305119077287658e-05
8.795776367187500e-01	 2.305119077287658e-05
8.829345703125000e-01	 2.305119077287658e-05
8.862915039062500e-01	 2.305119077287658e-05
8.896484375000000e-01	 2.305119077287658e-05
8.930053710937500e-01	 2.305119077287658e-05
8.963623046875000e-01	 2.305119077287658e-05
8.997192382812500e-01	 2.305119077287658e-05
9.030761718750000e-01	 2.305119077287658e-05
9.064331054687500e-01	 2.305119077287658e-05
9.097900390625000e-01	 2.305119077287658e-05
9.131469726562500e-01	 2.305119077287658e-05
9.165039062500000e-01	 2.305119077287658e-05
9.198608398437500e-01	 2.305119077287658e-05
9.232177734375000e-01	 2.305119077287658e-05
9.265747070312500e-01	 2.305119077287658e-05
9.299316406250000e-01	 2.305119077287658e-05
9.332885742187500e-01	 2.305119077287658e-05
9.366455078125000e-01	 2.305119077287658e-05
9.400024414062500e-01	 2.305119077287658e-05
9.433593750000000e-01	 2.305119077287658e-05
9.467163085937500e-01	 2.305119077287658e-05
9.500732421875000e-01	 2.305119077287658e-05
9.534301757812500e-01	 2.305119077287658e-05
9.567871093750000e-01	 2.305119077287658e-05
9.601440429687500e-01	 2.305119077287658e-05
9.635009765625000e-01	 2.305119077287658e-05
9.668579101562500e-01	 2.305119077287658e-05
9.702148437500000e-01	 2.305119077287658e-05
9.735717773437500e-01	 2.305119077287658e-05
9.769287109375000e-01	 2.305119077287658e-05
9.802856445312500e-01	 2.305119077287658e-05
9.836425781250000e-01	 2.305119077287658e-05
9.869995117187500e-01	 2.305119077287658e-05
9.903564453125000e-01	 2.305119077287658e-05
9.937133789062500e-01	 2.305119077287658e-05
9.970703125000000e-01	 2.305119077287658e-05
1.000000000000000e+00	 2.305119077287658e-05


==> pics/hmhf_blowup_adaptive_L1error.dat <==
t	 L1error
0.000000000000000e+00	 1.025815204171017e-16
7.478872186074340e-05	 1.543033044401306e-05
3.440281205594197e-03	 9.712654174526380e-06
6.805773689327649e-03	 8.570659481212345e-06
1.017126617306110e-02	 8.181570601625077e-06
1.353675865679456e-02	 8.011054978211421e-06
1.690225114052801e-02	 7.926390515210320e-06
2.026774362426146e-02	 7.881418238246004e-06
2.363323610799491e-02	 7.856469720863333e-06
2.699872859172837e-02	 7.842142572256236e-06
3.036422107546182e-02	 7.833633889097758e-06
3.372971355919527e-02	 7.828388532079407e-06
3.709520604292873e-02	 7.825010422227618e-06
4.046069852666218e-02	 7.822722396328160e-06
4.382619101039563e-02	 7.821091984637172e-06
4.719168349412908e-02	 7.819856597680841e-06
5.055717597786254e-02	 7.818874109086271e-06
5.392266846159599e-02	 7.818068032021023e-06
5.728816094532944e-02	 7.817389044397441e-06
6.065365342906290e-02	 7.816807451922029e-06
6.401914591279635e-02	 7.816307165739685e-06
6.738463839652981e-02	 7.815879547196787e-06
7.075013088026326e-02	 7.815520692506016e-06
7.411562336399671e-02	 7.815230022549626e-06
7.748111584773017e-02	 7.815009629253729e-06
8.084660833146362e-02	 7.814864132088832e-06
8.421210081519707e-02	 7.814800939096831e-06
8.757759329893051e-02	 7.814830763061422e-06
9.094308578266397e-02	 7.814967569347797e-06
9.430857826639742e-02	 7.815230620850686e-06
9.767407075013088e-02	 7.815647646388993e-06
1.010395632338643e-01	 7.816259181457327e-06
1.044050557175978e-01	 7.817125986999314e-06
1.077705482013312e-01	 7.818342383220800e-06
1.111360406850647e-01	 7.820061774768113e-06
1.145015331687981e-01	 7.822549620939695e-06
1.178670256525316e-01	 7.826305651827632e-06
1.212325181362651e-01	 7.832390146696605e-06
1.245980106199985e-01	 7.843505554392572e-06
1.279635031037319e-01	 7.869181430175615e-06
1.313289955874654e-01	 7.987157571419413e-06
1.346944880711989e-01	 2.807168623370498e-05
1.380599805549323e-01	 2.424848114904298e-05
1.414254730386658e-01	 2.393980073573213e-05
1.447909655223992e-01	 2.384400840853906e-05
1.481564580061327e-01	 2.380012120878033e-05
1.515219504898661e-01	 2.377561064353190e-05
1.548874429735996e-01	 2.376017268433601e-05
1.582529354573330e-01	 2.374968433701314e-05
1.616184279410665e-01	 2.374221976425083e-05
1.649839204248000e-01	 2.373675888936209e-05
1.683494129085334e-01	 2.373269989336053e-05
1.717149053922669e-01	 2.372965564782910e-05
1.750803978760003e-01	 2.372736101951997e-05
1.784458903597337e-01	 2.372562672328045e-05
1.818113828434672e-01	 2.372431408719406e-05
1.851768753272006e-01	 2.372331994140923e-05
1.885423678109341e-01	 2.372256683974970e-05
1.919078602946676e-01	 2.372199635035632e-05
1.952733527784010e-01	 2.372156426401834e-05
1.986388452621345e-01	 2.372123708311186e-05
2.020043377458679e-01	 2.372098940867643e-05
2.053698302296014e-01	 2.372080197776709e-05
2.087353227133348e-01	 2.372066097655464e-05
2.121008151970683e-01	 2.372055638649592e-05
2.154663076808017e-01	 2.372047811740992e-05
2.188318001645352e-01	 2.372041927995280e-05
2.221972926482687e-01	 2.372037496080150e-05
2.255627851320021e-01	 2.372034154693282e-05
2.289282776157356e-01	 2.372031635760484e-05
2.322937700994690e-01	 2.372029736031349e-05
2.356592625832025e-01	 2.372028302728973e-05
2.390247550669359e-01	 2.372027221134094e-05
2.423902475506693e-01	 2.372026405166119e-05
2.457557400344028e-01	 2.372025789446831e-05
2.491212325181363e-01	 2.372025324624710e-05
2.524867250018697e-01	 2.372024973552410e-05
2.558522174856032e-01	 2.372024708280911e-05
2.592177099693366e-01	 2.372024507744643e-05
2.625832024530701e-01	 2.372024356064131e-05
2.659486949368035e-01	 2.372024241252181e-05
2.693141874205370e-01	 2.372024154232982e-05
2.726796799042704e-01	 2.372024088185767e-05
2.760451723880039e-01	 2.372024037976292e-05
2.794106648717373e-01	 2.372023999728528e-05
2.827761573554708e-01	 2.372023970523779e-05
2.861416498392043e-01	 2.372023948161285e-05
2.895071423229377e-01	 2.372023930983457e-05
2.928726348066711e-01	 2.372023917740217e-05
2.962381272904046e-01	 2.372023907485664e-05
2.996036197741381e-01	 2.372023899507824e-05
3.029691122578715e-01	 2.372023893266727e-05
3.063346047416050e-01	 2.372023888354899e-05
3.097000972253384e-01	 2.372023884466715e-05
3.130655897090719e-01	 2.372023881363307e-05
3.164310821928053e-01	 2.372023878874292e-05
3.197965746765388e-01	 2.372023876859454e-05
3.231620671602722e-01	 2.372023875216346e-05
3.265275596440057e-01	 2.372023873865396e-05
3.298930521277391e-01	 2.372023872745833e-05
3.332585446114726e-01	 2.372023871812509e-05
3.366240370952061e-01	 2.372023871026026e-05
3.399895295789395e-01	 2.372023870363019e-05
3.433550220626729e-01	 2.372023869798382e-05
3.467205145464064e-01	 2.372023869315494e-05
3.500860070301399e-01	 2.372023868900048e-05
3.534514995138733e-01	 2.372023868541354e-05
3.568169919976067e-01	 2.372023868229606e-05
3.601824844813402e-01	 2.372023867958144e-05
3.635479769650737e-01	 2.372023867722294e-05
3.669134694488071e-01	 2.372023867515971e-05
3.702789619325406e-01	 2.372023867334168e-05
3.736444544162740e-01	 2.372023867175540e-05
3.770099469000075e-01	 2.372023867034816e-05
3.803754393837409e-01	 2.372023866909549e-05
3.837409318674744e-01	 2.372023866800445e-05
3.871064243512078e-01	 2.372023866703333e-05
3.904719168349413e-01	 2.372023866618586e-05
3.938374093186747e-01	 2.372023866544331e-05
3.972029018024082e-01	 2.372023866476680e-05
4.005683942861417e-01	 2.372023866418427e-05
4.039338867698751e-01	 2.372023866365220e-05
4.072993792536085e-01	 2.372023866317069e-05
4.106648717373420e-01	 2.372023866274446e-05
4.140303642210755e-01	 2.372023866240056e-05
4.173958567048089e-01	 2.372023866208994e-05
4.207613491885424e-01	 2.372023866180206e-05
4.241268416722758e-01	 2.372023866154060e-05
4.274923341560093e-01	 2.372023866130146e-05
4.308578266397427e-01	 2.372023866111096e-05
4.342233191234762e-01	 2.372023866094361e-05
4.375888116072096e-01	 2.372023866078533e-05
4.409543040909431e-01	 2.372023866064481e-05
4.443197965746765e-01	 2.372023866053111e-05
4.476852890584100e-01	 2.372023866043773e-05
4.510507815421435e-01	 2.372023866035723e-05
4.544162740258769e-01	 2.372023866028605e-05
4.577817665096103e-01	 2.372023866022120e-05
4.611472589933438e-01	 2.372023866015590e-05
4.645127514770773e-01	 2.372023866008888e-05
4.678782439608107e-01	 2.372023866002272e-05
4.712437364445441e-01	 2.372023865999752e-05
4.746092289282776e-01	 2.372023865995262e-05
4.779747214120111e-01	 2.372023865992257e-05
4.813402138957445e-01	 2.372023865989464e-05
4.847057063794780e-01	 2.372023865986859e-05
4.880711988632114e-01	 2.372023865984666e-05
4.914366913469449e-01	 2.372023865982652e-05
4.948021838306783e-01	 2.372023865982529e-05
4.981676763144118e-01	 2.372023865981790e-05
5.015331687981452e-01	 2.372023865979995e-05
5.048986612818787e-01	 2.372023865981011e-05
5.082641537656122e-01	 2.372023865980589e-05
5.116296462493456e-01	 2.372023865978878e-05
5.149951387330790e-01	 2.372023865978663e-05
5.183606312168125e-01	 2.372023865982215e-05
5.217261237005459e-01	 2.372023865977819e-05
5.250916161842795e-01	 2.372023865978068e-05
5.284571086680129e-01	 2.372023865980059e-05
5.318226011517463e-01	 2.372023865980639e-05
5.351880936354798e-01	 2.372023865975433e-05
5.385535861192132e-01	 2.372023865974752e-05
5.419190786029466e-01	 2.372023865978674e-05
5.452845710866802e-01	 2.372023865989961e-05
5.486500635704136e-01	 2.372023866002510e-05
5.520155560541470e-01	 2.372023866016770e-05
5.553810485378805e-01	 2.372023866025225e-05
5.587465410216139e-01	 2.372023866025860e-05
5.621120335053474e-01	 2.372023866016109e-05
5.654775259890809e-01	 2.372023866007732e-05
5.688430184728143e-01	 2.372023865993004e-05
5.722085109565478e-01	 2.372023865978934e-05
5.755740034402812e-01	 2.372023865976846e-05
5.789394959240146e-01	 2.372023865973737e-05
5.823049884077481e-01	 2.372023865979595e-05
5.856704808914815e-01	 2.372023865990498e-05
5.890359733752151e-01	 2.372023865992317e-05
5.924014658589485e-01	 2.372023865986775e-05
5.957669583426819e-01	 2.372023865978801e-05
5.991324508264154e-01	 2.372023865976024e-05
6.024979433101488e-01	 2.372023865967717e-05
6.058634357938822e-01	 2.372023865959165e-05
6.092289282776158e-01	 2.372023865964666e-05
6.125944207613492e-01	 2.372023865959312e-05
6.159599132450826e-01	 2.372023865954052e-05
6.193254057288161e-01	 2.372023865945392e-05
6.226908982125495e-01	 2.372023865938270e-05
6.260563906962830e-01	 2.372023865928763e-05
6.294218831800165e-01	 2.372023865923456e-05
6.327873756637499e-01	 2.372023865908150e-05
6.361528681474834e-01	 2.372023865901645e-05
6.395183606312168e-01	 2.372023865898218e-05
6.428838531149502e-01	 2.372023865890481e-05
6.462493455986837e-01	 2.372023865885651e-05
6.496148380824172e-01	 2.372023865874172e-05
6.529803305661507e-01	 2.372023865854108e-05
6.563458230498841e-01	 2.372023865833254e-05
6.597113155336175e-01	 2.372023865803862e-05
6.630768080173510e-01	 2.372023865773707e-05
6.664423005010844e-01	 2.372023865731953e-05
6.698077929848179e-01	 2.372023865680497e-05
6.731732854685514e-01	 2.372023865625959e-05
6.765387779522848e-01	 2.372023865563972e-05
6.799042704360182e-01	 2.372023865482027e-05
6.832697629197517e-01	 2.372023865413524e-05
6.866352554034851e-01	 2.372023865336655e-05
6.900007478872187e-01	 2.372023865227752e-05
6.933662403709521e-01	 2.372023865115487e-05
6.967317328546855e-01	 2.372023865022054e-05
7.000972253384190e-01	 2.372023864935216e-05
7.034627178221524e-01	 2.372023864839955e-05
7.068282103058858e-01	 2.372023864724963e-05
7.101937027896194e-01	 2.372023864578543e-05
7.135591952733528e-01	 2.372023864392839e-05
7.169246877570862e-01	 2.372023864161043e-05
7.202901802408197e-01	 2.372023863942998e-05
7.236556727245531e-01	 2.372023863753913e-05
7.270211652082866e-01	 2.372023863589973e-05
7.303866576920200e-01	 2.372023863447411e-05
7.337521501757535e-01	 2.372023863324881e-05
7.371176426594870e-01	 2.372023863218944e-05
7.404831351432204e-01	 2.372023863126522e-05
7.438486276269538e-01	 2.372023863047479e-05
7.472141201106873e-01	 2.372023862978022e-05
7.505796125944207e-01	 2.372023862919328e-05
7.539451050781543e-01	 2.372023862867447e-05
7.573105975618877e-01	 2.372023862823310e-05
7.606760900456211e-01	 2.372023862784847e-05
7.640415825293546e-01	 2.372023862751994e-05
7.674070750130880e-01	 2.372023862723172e-05
7.707725674968214e-01	 2.372023862698479e-05
7.741380599805550e-01	 2.372023862677622e-05
7.775035524642884e-01	 2.372023862658853e-05
7.808690449480218e-01	 2.372023862643047e-05
7.842345374317553e-01	 2.372023862629319e-05
7.876000299154887e-01	 2.372023862617507e-05
7.909655223992222e-01	 2.372023862606992e-05
7.943310148829557e-01	 2.372023862598639e-05
7.976965073666891e-01	 2.372023862590575e-05
8.010619998504226e-01	 2.372023862583753e-05
8.044274923341560e-01	 2.372023862578464e-05
8.077929848178894e-01	 2.372023862573083e-05
8.111584773016229e-01	 2.372023862569043e-05
8.145239697853563e-01	 2.372023862565584e-05
8.178894622690899e-01	 2.372023862561929e-05
8.212549547528233e-01	 2.372023862558834e-05
8.246204472365567e-01	 2.372023862557110e-05
8.279859397202902e-01	 2.372023862555321e-05
8.313514322040236e-01	 2.372023862553520e-05
8.347169246877570e-01	 2.372023862551551e-05
8.380824171714906e-01	 2.372023862549596e-05
8.414479096552240e-01	 2.372023862547504e-05
8.448134021389574e-01	 2.372023862545707e-05
8.481788946226909e-01	 2.372023862545707e-05
8.515443871064243e-01	 2.372023862545707e-05
8.549098795901579e-01	 2.372023862545707e-05
8.582753720738913e-01	 2.372023862545707e-05
8.616408645576247e-01	 2.372023862545707e-05
8.650063570413582e-01	 2.372023862545707e-05
8.683718495250916e-01	 2.372023862545707e-05
8.717373420088250e-01	 2.372023862545707e-05
8.751028344925585e-01	 2.372023862545707e-05
8.784683269762920e-01	 2.372023862545707e-05
8.818338194600255e-01	 2.372023862545707e-05
8.851993119437589e-01	 2.372023862545707e-05
8.885648044274923e-01	 2.372023862545707e-05
8.919302969112258e-01	 2.372023862545707e-05
8.952957893949592e-01	 2.372023862545707e-05
8.986612818786927e-01	 2.372023862545707e-05
9.020267743624262e-01	 2.372023862545707e-05
9.053922668461596e-01	 2.372023862545707e-05
9.087577593298930e-01	 2.372023862545707e-05
9.121232518136265e-01	 2.372023862545707e-05
9.154887442973599e-01	 2.372023862545707e-05
9.188542367810935e-01	 2.372023862545707e-05
9.222197292648269e-01	 2.372023862545707e-05
9.255852217485603e-01	 2.372023862545707e-05
9.289507142322938e-01	 2.372023862545707e-05
9.323162067160272e-01	 2.372023862545707e-05
9.356816991997606e-01	 2.372023862545707e-05
9.390471916834942e-01	 2.372023862545707e-05
9.424126841672276e-01	 2.372023862545707e-05
9.457781766509611e-01	 2.372023862545707e-05
9.491436691346945e-01	 2.372023862545707e-05
9.525091616184279e-01	 2.372023862545707e-05
9.558746541021614e-01	 2.372023862545707e-05
9.592401465858948e-01	 2.372023862545707e-05
9.626056390696283e-01	 2.372023862545707e-05
9.659711315533618e-01	 2.372023862545707e-05
9.693366240370952e-01	 2.372023862545707e-05
9.727021165208286e-01	 2.372023862545707e-05
9.760676090045621e-01	 2.372023862545707e-05
9.794331014882955e-01	 2.372023862545707e-05
9.827985939720291e-01	 2.372023862545707e-05
9.861640864557625e-01	 2.372023862545707e-05
9.895295789394959e-01	 2.372023862545707e-05
9.928950714232294e-01	 2.372023862545707e-05
9.962605639069628e-01	 2.372023862545707e-05
9.996260563906962e-01	 2.372023862545707e-05
1.000000000000000e+00	 2.372023862545707e-05


==> pics/hmhf_blowup_adaptive_energies.dat <==
t	 energy
0.000000000000000e+00	 2.279491788787182e+01
7.478872186074340e-05	 2.254213852061758e+01
3.440281205594197e-03	 1.689391969192064e+01
6.805773689327649e-03	 1.511952063118039e+01
1.017126617306110e-02	 1.432665732794285e+01
1.353675865679456e-02	 1.391166697728647e+01
1.690225114052801e-02	 1.367275661230054e+01
2.026774362426146e-02	 1.352411483795962e+01
2.363323610799491e-02	 1.342434712629805e+01
2.699872859172837e-02	 1.335207132370219e+01
3.036422107546182e-02	 1.329578165443808e+01
3.372971355919527e-02	 1.324911355793561e+01
3.709520604292873e-02	 1.320846998033368e+01
4.046069852666218e-02	 1.317177760790780e+01
4.382619101039563e-02	 1.313781573407720e+01
4.719168349412908e-02	 1.310584657817849e+01
5.055717597786254e-02	 1.307540852287208e+01
5.392266846159599e-02	 1.304619907177518e+01
5.728816094532944e-02	 1.301800789889797e+01
6.065365342906290e-02	 1.299067814135354e+01
6.401914591279635e-02	 1.296408371581716e+01
6.738463839652981e-02	 1.293811574057967e+01
7.075013088026326e-02	 1.291267409789187e+01
7.411562336399671e-02	 1.288766182614636e+01
7.748111584773017e-02	 1.286298095587359e+01
8.084660833146362e-02	 1.283852890681478e+01
8.421210081519707e-02	 1.281419481223295e+01
8.757759329893051e-02	 1.278987441748527e+01
9.094308578266397e-02	 1.276547479878329e+01
9.430857826639742e-02	 1.274083437999024e+01
9.767407075013088e-02	 1.271575644177995e+01
1.010395632338643e-01	 1.268999658813772e+01
1.044050557175978e-01	 1.266323985729391e+01
1.077705482013312e-01	 1.263506361755769e+01
1.111360406850647e-01	 1.260487405435715e+01
1.145015331687981e-01	 1.257178989476773e+01
1.178670256525316e-01	 1.253441026000741e+01
1.212325181362651e-01	 1.249029326644221e+01
1.245980106199985e-01	 1.243456535791869e+01
1.279635031037319e-01	 1.235499398500674e+01
1.313289955874654e-01	 1.219899629345993e+01
1.346944880711989e-01	 3.248694202446953e+00
1.380599805549323e-01	 1.216723159206454e+00
1.414254730386658e-01	 7.342936666966117e-01
1.447909655223992e-01	 4.993751580231935e-01
1.481564580061327e-01	 3.575238932691227e-01
1.515219504898661e-01	 2.626524832127367e-01
1.548874429735996e-01	 1.956098979719859e-01
1.582529354573330e-01	 1.467589967664996e-01
1.616184279410665e-01	 1.105501151368957e-01
1.649839204248000e-01	 8.345616381347840e-02
1.683494129085334e-01	 6.307693042568144e-02
1.717149053922669e-01	 4.770534619669074e-02
1.750803978760003e-01	 3.609414787044537e-02
1.784458903597337e-01	 2.731745985308243e-02
1.818113828434672e-01	 2.068169611342800e-02
1.851768753272006e-01	 1.566461640289311e-02
1.885423678109341e-01	 1.187189354683246e-02
1.919078602946676e-01	 9.005348005371287e-03
1.952733527784010e-01	 6.839349438413125e-03
1.986388452621345e-01	 5.203124175274322e-03
2.020043377458679e-01	 3.967420865300664e-03
2.053698302296014e-01	 3.034431470185265e-03
2.087353227133348e-01	 2.330161118322908e-03
2.121008151970683e-01	 1.798647572901228e-03
2.154663076808017e-01	 1.397580791476551e-03
2.188318001645352e-01	 1.094983504589834e-03
2.221972926482687e-01	 8.666962567897683e-04
2.255627851320021e-01	 6.944724630850660e-04
2.289282776157356e-01	 5.645359891341186e-04
2.322937700994690e-01	 4.664893428953556e-04
2.356592625832025e-01	 3.924875647771022e-04
2.390247550669359e-01	 3.366133958828386e-04
2.423902475506693e-01	 2.944048678558872e-04
2.457557400344028e-01	 2.624982708065577e-04
2.491212325181363e-01	 2.383584250581187e-04
2.524867250018697e-01	 2.200749868238547e-04
2.558522174856032e-01	 2.062086800518910e-04
2.592177099693366e-01	 1.956752609148408e-04
2.625832024530701e-01	 1.876579883418653e-04
2.659486949368035e-01	 1.815416208048632e-04
2.693141874205370e-01	 1.768626636647572e-04
2.726796799042704e-01	 1.732718779293171e-04
2.760451723880039e-01	 1.705060383370309e-04
2.794106648717373e-01	 1.683666652987731e-04
2.827761573554708e-01	 1.667040130213374e-04
2.861416498392043e-01	 1.654050183782928e-04
2.895071423229377e-01	 1.643842323605857e-04
2.928726348066711e-01	 1.635769978837941e-04
2.962381272904046e-01	 1.629343176231524e-04
2.996036197741381e-01	 1.624189943188865e-04
3.029691122578715e-01	 1.620027276830003e-04
3.063346047416050e-01	 1.616639308147520e-04
3.097000972253384e-01	 1.613860878971654e-04
3.130655897090719e-01	 1.611565184065123e-04
3.164310821928053e-01	 1.609654470752583e-04
3.197965746765388e-01	 1.608053035543906e-04
3.231620671602722e-01	 1.606701947472166e-04
3.265275596440057e-01	 1.605555068199788e-04
3.298930521277391e-01	 1.604576048061909e-04
3.332585446114726e-01	 1.603736055284485e-04
3.366240370952061e-01	 1.603012055417031e-04
3.399895295789395e-01	 1.602385507913957e-04
3.433550220626729e-01	 1.601841372691990e-04
3.467205145464064e-01	 1.601367353196806e-04
3.500860070301399e-01	 1.600953318856863e-04
3.534514995138733e-01	 1.600590857346309e-04
3.568169919976067e-01	 1.600272934435245e-04
3.601824844813402e-01	 1.599993624924529e-04
3.635479769650737e-01	 1.599747906940375e-04
3.669134694488071e-01	 1.599531497512351e-04
3.702789619325406e-01	 1.599340725045383e-04
3.736444544162740e-01	 1.599172426304314e-04
3.770099469000075e-01	 1.599023864525657e-04
3.803754393837409e-01	 1.598892661969337e-04
3.837409318674744e-01	 1.598776747460184e-04
3.871064243512078e-01	 1.598674310760732e-04
3.904719168349413e-01	 1.598583766479389e-04
3.938374093186747e-01	 1.598503722606313e-04
3.972029018024082e-01	 1.598432955431370e-04
4.005683942861417e-01	 1.598370387318685e-04
4.039338867698751e-01	 1.598315068274964e-04
4.072993792536085e-01	 1.598266159972716e-04
4.106648717373420e-01	 1.598222922113265e-04
4.140303642210755e-01	 1.598184700275812e-04
4.173958567048089e-01	 1.598150915857922e-04
4.207613491885424e-01	 1.598121057134664e-04
4.241268416722758e-01	 1.598094671602902e-04
4.274923341560093e-01	 1.598071358665134e-04
4.308578266397427e-01	 1.598050763421309e-04
4.342233191234762e-01	 1.598032571954002e-04
4.375888116072096e-01	 1.598016506364476e-04
4.409543040909431e-01	 1.598002320862783e-04
4.443197965746765e-01	 1.597989797234998e-04
4.476852890584100e-01	 1.597978743258533e-04
4.510507815421435e-01	 1.597968988225954e-04
4.544162740258769e-01	 1.597960380790172e-04
4.577817665096103e-01	 1.597952787593279e-04
4.611472589933438e-01	 1.597946090588510e-04
4.645127514770773e-01	 1.597940184866515e-04
4.678782439608107e-01	 1.597934978058058e-04
4.712437364445441e-01	 1.597930388347452e-04
4.746092289282776e-01	 1.597926343357937e-04
4.779747214120111e-01	 1.597922779258692e-04
4.813402138957445e-01	 1.597919639932201e-04
4.847057063794780e-01	 1.597916874525027e-04
4.880711988632114e-01	 1.597914439223411e-04
4.914366913469449e-01	 1.597912295651485e-04
4.948021838306783e-01	 1.597910408396424e-04
4.981676763144118e-01	 1.597908747720942e-04
5.015331687981452e-01	 1.597907286565433e-04
5.048986612818787e-01	 1.597906001303646e-04
5.082641537656122e-01	 1.597904870871810e-04
5.116296462493456e-01	 1.597903876793044e-04
5.149951387330790e-01	 1.597903003011362e-04
5.183606312168125e-01	 1.597902234912806e-04
5.217261237005459e-01	 1.597901560194565e-04
5.250916161842795e-01	 1.597900967202231e-04
5.284571086680129e-01	 1.597900446614699e-04
5.318226011517463e-01	 1.597899989127339e-04
5.351880936354798e-01	 1.597899587718537e-04
5.385535861192132e-01	 1.597899235202290e-04
5.419190786029466e-01	 1.597898925697372e-04
5.452845710866802e-01	 1.597898654456926e-04
5.486500635704136e-01	 1.597898416208244e-04
5.520155560541470e-01	 1.597898207608557e-04
5.553810485378805e-01	 1.597898024424538e-04
5.587465410216139e-01	 1.597897863963272e-04
5.621120335053474e-01	 1.597897723436551e-04
5.654775259890809e-01	 1.597897600139198e-04
5.688430184728143e-01	 1.597897491946026e-04
5.722085109565478e-01	 1.597897397365687e-04
5.755740034402812e-01	 1.597897314720923e-04
5.789394959240146e-01	 1.597897242219021e-04
5.823049884077481e-01	 1.597897178854616e-04
5.856704808914815e-01	 1.597897123201275e-04
5.890359733752151e-01	 1.597897074695208e-04
5.924014658589485e-01	 1.597897032308820e-04
5.957669583426819e-01	 1.597896995085215e-04
5.991324508264154e-01	 1.597896962635937e-04
6.024979433101488e-01	 1.597896934278032e-04
6.058634357938822e-01	 1.597896909319575e-04
6.092289282776158e-01	 1.597896887743613e-04
6.125944207613492e-01	 1.597896868879257e-04
6.159599132450826e-01	 1.597896852297668e-04
6.193254057288161e-01	 1.597896837741429e-04
6.226908982125495e-01	 1.597896825183789e-04
6.260563906962830e-01	 1.597896814262386e-04
6.294218831800165e-01	 1.597896804708525e-04
6.327873756637499e-01	 1.597896796255086e-04
6.361528681474834e-01	 1.597896789010111e-04
6.395183606312168e-01	 1.597896782693862e-04
6.428838531149502e-01	 1.597896777236948e-04
6.462493455986837e-01	 1.597896772354466e-04
6.496148380824172e-01	 1.597896768116356e-04
6.529803305661507e-01	 1.597896764513781e-04
6.563458230498841e-01	 1.597896761237568e-04
6.597113155336175e-01	 1.597896758531275e-04
6.630768080173510e-01	 1.597896756099668e-04
6.664423005010844e-01	 1.597896753965189e-04
6.698077929848179e-01	 1.597896752207686e-04
6.731732854685514e-01	 1.597896750611338e-04
6.765387779522848e-01	 1.597896749249172e-04
6.799042704360182e-01	 1.597896748063058e-04
6.832697629197517e-01	 1.597896746946269e-04
6.866352554034851e-01	 1.597896746087489e-04
6.900007478872187e-01	 1.597896745345249e-04
6.933662403709521e-01	 1.597896744553413e-04
6.967317328546855e-01	 1.597896743986731e-04
7.000972253384190e-01	 1.597896743458276e-04
7.034627178221524e-01	 1.597896743061183e-04
7.068282103058858e-01	 1.597896742640615e-04
7.101937027896194e-01	 1.597896742362093e-04
7.135591952733528e-01	 1.597896742031885e-04
7.169246877570862e-01	 1.597896741756095e-04
7.202901802408197e-01	 1.597896741537067e-04
7.236556727245531e-01	 1.597896741347328e-04
7.270211652082866e-01	 1.597896741183004e-04
7.303866576920200e-01	 1.597896741040730e-04
7.337521501757535e-01	 1.597896740917579e-04
7.371176426594870e-01	 1.597896740811009e-04
7.404831351432204e-01	 1.597896740718814e-04
7.438486276269538e-01	 1.597896740639074e-04
7.472141201106873e-01	 1.597896740570127e-04
7.505796125944207e-01	 1.597896740510528e-04
7.539451050781543e-01	 1.597896740459023e-04
7.573105975618877e-01	 1.597896740414525e-04
7.606760900456211e-01	 1.597896740376092e-04
7.640415825293546e-01	 1.597896740342906e-04
7.674070750130880e-01	 1.597896740314259e-04
7.707725674968214e-01	 1.597896740289536e-04
7.741380599805550e-01	 1.597896740268207e-04
7.775035524642884e-01	 1.597896740249810e-04
7.808690449480218e-01	 1.597896740233947e-04
7.842345374317553e-01	 1.597896740220272e-04
7.876000299154887e-01	 1.597896740208488e-04
7.909655223992222e-01	 1.597896740198335e-04
7.943310148829557e-01	 1.597896740189591e-04
7.976965073666891e-01	 1.597896740182061e-04
8.010619998504226e-01	 1.597896740175580e-04
8.044274923341560e-01	 1.597896740170002e-04
8.077929848178894e-01	 1.597896740165204e-04
8.111584773016229e-01	 1.597896740161077e-04
8.145239697853563e-01	 1.597896740157529e-04
8.178894622690899e-01	 1.597896740154479e-04
8.212549547528233e-01	 1.597896740151859e-04
8.246204472365567e-01	 1.597896740149607e-04
8.279859397202902e-01	 1.597896740147674e-04
8.313514322040236e-01	 1.597896740146014e-04
8.347169246877570e-01	 1.597896740144589e-04
8.380824171714906e-01	 1.597896740143367e-04
8.414479096552240e-01	 1.597896740142318e-04
8.448134021389574e-01	 1.597896740141419e-04
8.481788946226909e-01	 1.597896740140649e-04
8.515443871064243e-01	 1.597896740139988e-04
8.549098795901579e-01	 1.597896740139423e-04
8.582753720738913e-01	 1.597896740138938e-04
8.616408645576247e-01	 1.597896740138523e-04
8.650063570413582e-01	 1.597896740138168e-04
8.683718495250916e-01	 1.597896740137864e-04
8.717373420088250e-01	 1.597896740137604e-04
8.751028344925585e-01	 1.597896740137382e-04
8.784683269762920e-01	 1.597896740137192e-04
8.818338194600255e-01	 1.597896740137029e-04
8.851993119437589e-01	 1.597896740136891e-04
8.885648044274923e-01	 1.597896740136772e-04
8.919302969112258e-01	 1.597896740136671e-04
8.952957893949592e-01	 1.597896740136585e-04
8.986612818786927e-01	 1.597896740136511e-04
9.020267743624262e-01	 1.597896740136448e-04
9.053922668461596e-01	 1.597896740136395e-04
9.087577593298930e-01	 1.597896740136349e-04
9.121232518136265e-01	 1.597896740136310e-04
9.154887442973599e-01	 1.597896740136277e-04
9.188542367810935e-01	 1.597896740136249e-04
9.222197292648269e-01	 1.597896740136225e-04
9.255852217485603e-01	 1.597896740136204e-04
9.289507142322938e-01	 1.597896740136187e-04
9.323162067160272e-01	 1.597896740136172e-04
9.356816991997606e-01	 1.597896740136159e-04
9.390471916834942e-01	 1.597896740136149e-04
9.424126841672276e-01	 1.597896740136140e-04
9.457781766509611e-01	 1.597896740136132e-04
9.491436691346945e-01	 1.597896740136126e-04
9.525091616184279e-01	 1.597896740136120e-04
9.558746541021614e-01	 1.597896740136115e-04
9.592401465858948e-01	 1.597896740136111e-04
9.626056390696283e-01	 1.597896740136108e-04
9.659711315533618e-01	 1.597896740136105e-04
9.693366240370952e-01	 1.597896740136102e-04
9.727021165208286e-01	 1.597896740136101e-04
9.760676090045621e-01	 1.597896740136099e-04
9.794331014882955e-01	 1.597896740136097e-04
9.827985939720291e-01	 1.597896740136096e-04
9.861640864557625e-01	 1.597896740136095e-04
9.895295789394959e-01	 1.597896740136094e-04
9.928950714232294e-01	 1.597896740136093e-04
9.962605639069628e-01	 1.597896740136093e-04
9.996260563906962e-01	 1.597896740136092e-04
1.000000000000000e+00	 1.597896740136092e-04


==> pics/hmhf_blowup_adaptive_tau.dat <==
t	 tau
0.000000000000000e+00	 6.103515625000000e-05
3.365492483733453e-03	 6.111721906935477e-05
6.730984967466906e-03	 6.120137551139878e-05
1.009647745120036e-02	 6.128576402909014e-05
1.346196993493381e-02	 6.137038558372149e-05
1.682746241866727e-02	 6.145524114190171e-05
2.019295490240072e-02	 6.154033167559302e-05
2.355844738613417e-02	 6.162565816214782e-05
2.692393986986762e-02	 6.171122158434617e-05
3.028943235360108e-02	 6.179702293043368e-05
3.365492483733453e-02	 6.188306319415938e-05
3.702041732106798e-02	 6.196934337481406e-05
4.038590980480144e-02	 6.205586447726918e-05
4.375140228853489e-02	 6.214262751201565e-05
4.711689477226834e-02	 6.222963349520332e-05
5.048238725600179e-02	 6.231688344868043e-05
5.384787973973525e-02	 6.240437840003408e-05
5.721337222346870e-02	 6.249211938262986e-05
6.057886470720215e-02	 6.258010743565315e-05
6.394435719093561e-02	 6.266834360414988e-05
6.730984967466906e-02	 6.275682893906797e-05
7.067534215840252e-02	 6.284556449729900e-05
7.404083464213597e-02	 6.293455134172022e-05
7.740632712586942e-02	 6.302379054123727e-05
8.077181960960288e-02	 6.311328317082662e-05
8.413731209333633e-02	 6.320303031157904e-05
8.750280457706978e-02	 6.316111033153418e-05
9.086829706080322e-02	 6.307147364142235e-05
9.423378954453668e-02	 6.298209101710767e-05
9.759928202827013e-02	 6.289296137991743e-05
1.009647745120036e-01	 6.280408365727676e-05
1.043302669957370e-01	 6.271545678266552e-05
1.076957594794705e-01	 6.262707969557537e-05
1.110612519632039e-01	 6.253895134146767e-05
1.144267444469374e-01	 6.245107067173146e-05
1.177922369306709e-01	 6.236343664364205e-05
1.211577294144043e-01	 6.227604822031940e-05
1.245232218981378e-01	 6.218890437068765e-05
1.278887143818712e-01	 6.210200406943421e-05
1.312542068656047e-01	 6.201534629696988e-05
1.346196993493381e-01	 6.197114591354334e-05
1.379851918330716e-01	 6.205767205284875e-05
1.413506843168050e-01	 6.214444014558656e-05
1.447161768005385e-01	 6.223145120802492e-05
1.480816692842719e-01	 6.231870626213147e-05
1.514471617680054e-01	 6.240620633561342e-05
1.548126542517388e-01	 6.249395246195746e-05
1.581781467354723e-01	 6.258194568047082e-05
1.615436392192058e-01	 6.267018703632208e-05
1.649091317029392e-01	 6.275867758058264e-05
1.682746241866727e-01	 6.284741837026861e-05
1.716401166704061e-01	 6.293641046838261e-05
1.750056091541396e-01	 6.302565494395645e-05
1.783711016378730e-01	 6.311515287209367e-05
1.817365941216064e-01	 6.320490533401304e-05
1.851020866053399e-01	 6.329491341709189e-05
1.884675790890734e-01	 6.338517821490994e-05
1.918330715728068e-01	 6.347570082729389e-05
1.951985640565403e-01	 6.356648236036168e-05
1.985640565402737e-01	 6.365752392656814e-05
2.019295490240072e-01	 6.374882664474961e-05
2.052950415077406e-01	 6.384039164017046e-05
2.086605339914741e-01	 6.393222004456912e-05
2.120260264752075e-01	 6.402431299620455e-05
2.153915189589410e-01	 6.411667163990337e-05
2.187570114426745e-01	 6.420929712710739e-05
2.221225039264079e-01	 6.430219061592126e-05
2.254879964101414e-01	 6.439535327116091e-05
2.288534888938748e-01	 6.448878626440222e-05
2.322189813776083e-01	 6.458249077402992e-05
2.355844738613417e-01	 6.467646798528751e-05
2.389499663450752e-01	 6.477071909032684e-05
2.423154588288086e-01	 6.486524528825884e-05
2.456809513125421e-01	 6.496004778520394e-05
2.490464437962755e-01	 6.505512779434384e-05
2.524119362800090e-01	 6.515048653597305e-05
2.557774287637424e-01	 6.524612523755121e-05
2.591429212474759e-01	 6.534204513375543e-05
2.625084137312093e-01	 6.543824746653369e-05
2.658739062149428e-01	 6.553473348515849e-05
2.692393986986762e-01	 6.563150444628079e-05
2.726048911824097e-01	 6.572856161398461e-05
2.759703836661431e-01	 6.582590625984194e-05
2.793358761498766e-01	 6.592353966296846e-05
2.827013686336101e-01	 6.602146311007948e-05
2.860668611173435e-01	 6.611967789554643e-05
2.894323536010769e-01	 6.621818532145410e-05
2.927978460848104e-01	 6.631698669765780e-05
2.961633385685439e-01	 6.641608334184163e-05
2.995288310522773e-01	 6.651547657957711e-05
3.028943235360108e-01	 6.661516774438231e-05
3.062598160197442e-01	 6.671515817778126e-05
3.096253085034777e-01	 6.681544922936430e-05
3.129908009872111e-01	 6.691604225684877e-05
3.163562934709446e-01	 6.701693862614020e-05
3.197217859546780e-01	 6.711813971139424e-05
3.230872784384115e-01	 6.721964689507895e-05
3.264527709221449e-01	 6.732146156803793e-05
3.298182634058784e-01	 6.742358512955356e-05
3.331837558896119e-01	 6.752601898741120e-05
3.365492483733453e-01	 6.762876455796403e-05
3.399147408570787e-01	 6.773182326619817e-05
3.432802333408122e-01	 6.783519654579866e-05
3.466457258245457e-01	 6.793888583921573e-05
3.500112183082791e-01	 6.804289259773228e-05
3.533767107920125e-01	 6.814721828153104e-05
3.567422032757460e-01	 6.825186435976342e-05
3.601076957594795e-01	 6.835683231061827e-05
3.634731882432129e-01	 6.846212362139124e-05
3.668386807269464e-01	 6.856773978855539e-05
3.702041732106798e-01	 6.867368231783205e-05
3.735696656944133e-01	 6.877995272426203e-05
3.769351581781467e-01	 6.888655253227829e-05
3.803006506618802e-01	 6.899348327577835e-05
3.836661431456136e-01	 6.910074649819831e-05
3.870316356293471e-01	 6.920834375258704e-05
3.903971281130805e-01	 6.931627660168063e-05
3.937626205968140e-01	 6.942454661797855e-05
3.971281130805475e-01	 6.953315538382004e-05
4.004936055642809e-01	 6.964210449146096e-05
4.038590980480143e-01	 6.975139554315163e-05
4.072245905317478e-01	 6.986103015121536e-05
4.105900830154813e-01	 6.997100993812785e-05
4.139555754992147e-01	 7.008133653659717e-05
4.173210679829482e-01	 7.019201158964441e-05
4.206865604666816e-01	 7.030303675068561e-05
4.240520529504151e-01	 7.041441368361364e-05
4.274175454341485e-01	 7.052614406288153e-05
4.307830379178820e-01	 7.063822957358652e-05
4.341485304016154e-01	 7.075067191155437e-05
4.375140228853489e-01	 7.086347278342552e-05
4.408795153690823e-01	 7.097663390674061e-05
4.442450078528158e-01	 7.109015701002842e-05
4.476105003365493e-01	 7.120404383289325e-05
4.509759928202827e-01	 7.131829612610447e-05
4.543414853040161e-01	 7.143291565168546e-05
4.577069777877496e-01	 7.154790418300467e-05
4.610724702714831e-01	 7.166326350486702e-05
4.644379627552165e-01	 7.177899541360601e-05
4.678034552389500e-01	 7.189510171717730e-05
4.711689477226834e-01	 7.201158423525262e-05
4.745344402064169e-01	 7.212844479931476e-05
4.778999326901504e-01	 7.224568525275380e-05
4.812654251738838e-01	 7.236330745096379e-05
4.846309176576172e-01	 7.248131326144100e-05
4.879964101413507e-01	 7.259970456388217e-05
4.913619026250841e-01	 7.271848325028493e-05
4.947273951088176e-01	 7.283765122504796e-05
4.980928875925510e-01	 7.295721040507327e-05
5.014583800762845e-01	 7.307716271986879e-05
5.048238725600179e-01	 7.319751011165208e-05
5.081893650437515e-01	 7.331825453545544e-05
5.115548575274849e-01	 7.343939795923128e-05
5.149203500112183e-01	 7.356094236395944e-05
5.182858424949518e-01	 7.368288974375512e-05
5.216513349786852e-01	 7.380524210597770e-05
5.250168274624186e-01	 7.392800147134116e-05
5.283823199461521e-01	 7.405116987402508e-05
5.317478124298856e-01	 7.417474936178722e-05
5.351133049136191e-01	 7.429874199607675e-05
5.384787973973525e-01	 7.442314985214899e-05
5.418442898810859e-01	 7.454797501918139e-05
5.452097823648194e-01	 7.467321960038995e-05
5.485752748485528e-01	 7.479888571314803e-05
5.519407673322863e-01	 7.492497548910512e-05
5.553062598160198e-01	 7.505149107430730e-05
5.586717522997532e-01	 7.517843462931959e-05
5.620372447834866e-01	 7.530580832934837e-05
5.654027372672201e-01	 7.543361436436591e-05
5.687682297509535e-01	 7.556185493923566e-05
5.721337222346871e-01	 7.569053227383918e-05
5.754992147184205e-01	 7.581964860320443e-05
5.788647072021539e-01	 7.594920617763459e-05
5.822301996858874e-01	 7.607920726283930e-05
5.855956921696208e-01	 7.620965414006651e-05
5.889611846533542e-01	 7.634054910623599e-05
5.923266771370878e-01	 7.647189447407408e-05
5.956921696208212e-01	 7.660369257225005e-05
5.990576621045546e-01	 7.673594574551341e-05
6.024231545882881e-01	 7.686865635483318e-05
6.057886470720215e-01	 7.700182677753832e-05
6.091541395557550e-01	 7.713545940745972e-05
6.125196320394884e-01	 7.726955665507355e-05
6.158851245232219e-01	 7.740412094764621e-05
6.192506170069554e-01	 7.753915472938075e-05
6.226161094906888e-01	 7.767466046156500e-05
6.259816019744222e-01	 7.781064062272092e-05
6.293470944581557e-01	 7.794709770875572e-05
6.327125869418891e-01	 7.808403423311475e-05
6.360780794256227e-01	 7.822145272693574e-05
6.394435719093561e-01	 7.835935573920427e-05
6.428090643930895e-01	 7.849774583691225e-05
6.461745568768230e-01	 7.863662560521665e-05
6.495400493605564e-01	 7.877599764760033e-05
6.529055418442898e-01	 7.891586458603490e-05
6.562710343280234e-01	 7.905622906114548e-05
6.596365268117568e-01	 7.919709373237640e-05
6.630020192954902e-01	 7.933846127815919e-05
6.663675117792237e-01	 7.948033439608254e-05
6.697330042629571e-01	 7.962271580306365e-05
6.730984967466906e-01	 7.976560823552204e-05
6.764639892304241e-01	 7.990901444955433e-05
6.798294817141575e-01	 8.005293722111179e-05
6.831949741978910e-01	 8.019737934617947e-05
6.865604666816244e-01	 8.034234364095686e-05
6.899259591653578e-01	 8.048783294204135e-05
6.932914516490913e-01	 8.063385010661309e-05
6.966569441328248e-01	 8.078039801262181e-05
7.000224366165583e-01	 8.092747955897632e-05
7.033879291002917e-01	 8.107509766573514e-05
7.067534215840251e-01	 8.122325527430006e-05
7.101189140677586e-01	 8.137195534761168e-05
7.134844065514920e-01	 8.152120087034630e-05
7.168498990352254e-01	 8.167099484911607e-05
7.202153915189590e-01	 8.182134031267085e-05
7.235808840026924e-01	 8.197224031210213e-05
7.269463764864258e-01	 8.212369792104971e-05
7.303118689701593e-01	 8.227571623590994e-05
7.336773614538927e-01	 8.242829837604741e-05
7.370428539376263e-01	 8.258144748400727e-05
7.404083464213597e-01	 8.273516672573211e-05
7.437738389050931e-01	 8.288945929077905e-05
7.471393313888266e-01	 8.304432839254143e-05
7.505048238725600e-01	 8.319977726847086e-05
7.538703163562934e-01	 8.335580918030339e-05
7.572358088400269e-01	 8.351242741428740e-05
7.606013013237604e-01	 8.366963528141436e-05
7.639667938074939e-01	 8.382743611765231e-05
7.673322862912273e-01	 8.398583328418150e-05
7.706977787749607e-01	 8.414483016763319e-05
7.740632712586942e-01	 8.430443018033105e-05
7.774287637424276e-01	 8.446463676053504e-05
7.807942562261611e-01	 8.462545337268869e-05
7.841597487098946e-01	 8.478688350766840e-05
7.875252411936280e-01	 8.494893068303627e-05
7.908907336773614e-01	 8.511159844329548e-05
7.942562261610949e-01	 8.527489036014863e-05
7.976217186448283e-01	 8.543881003275937e-05
8.009872111285619e-01	 8.560336108801676e-05
8.043527036122953e-01	 8.576854718080254e-05
8.077181960960287e-01	 8.593437199426197e-05
8.110836885797622e-01	 8.610083924007731e-05
8.144491810634956e-01	 8.626795265874505e-05
8.178146735472290e-01	 8.643571601985569e-05
8.211801660309626e-01	 8.660413312237756e-05
8.245456585146960e-01	 8.677320779494320e-05
8.279111509984295e-01	 8.694294389613959e-05
8.312766434821629e-01	 8.711334531480185e-05
8.346421359658963e-01	 8.728441597030998e-05
8.380076284496298e-01	 8.745615981288939e-05
8.413731209333632e-01	 8.762858082391504e-05
8.447386134170967e-01	 8.780168301621902e-05
8.481041059008302e-01	 8.797547043440181e-05
8.514695983845636e-01	 8.814994715514733e-05
8.548350908682970e-01	 8.832511728754151e-05
8.582005833520305e-01	 8.850098497339526e-05
8.615660758357639e-01	 8.867755438757029e-05
8.649315683194975e-01	 8.885482973831007e-05
8.682970608032309e-01	 8.903281526757372e-05
8.716625532869643e-01	 8.921151525137441e-05
8.750280457706978e-01	 8.939093400012213e-05
8.783935382544312e-01	 8.957107585896956e-05
8.817590307381646e-01	 8.975194520816337e-05
8.851245232218982e-01	 8.993354646339912e-05
8.884900157056316e-01	 9.011588407618044e-05
8.918555081893651e-01	 9.029896253418275e-05
8.952210006730985e-01	 9.048278636162171e-05
8.985864931568319e-01	 9.066736011962541e-05
9.019519856405654e-01	 9.085268840661194e-05
9.053174781242989e-01	 9.103877585867107e-05
9.086829706080323e-01	 9.122562714995090e-05
9.120484630917658e-01	 9.141324699304922e-05
9.154139555754992e-01	 9.160164013940949e-05
9.187794480592326e-01	 9.179081137972223e-05
9.221449405429661e-01	 9.198076554433076e-05
9.255104330266996e-01	 9.217150750364250e-05
9.288759255104331e-01	 9.236304216854514e-05
9.322414179941665e-01	 9.255537449082809e-05
9.356069104778999e-01	 9.274850946360912e-05
9.389724029616334e-01	 9.294245212176665e-05
9.423378954453668e-01	 9.313720754237672e-05
9.457033879291002e-01	 9.333278084515665e-05
9.490688804128338e-01	 9.352917719291352e-05
9.524343728965672e-01	 9.372640179199783e-05
9.557998653803007e-01	 9.392445989276420e-05
9.591653578640341e-01	 9.412335679003684e-05
9.625308503477675e-01	 9.432309782358198e-05
9.658963428315011e-01	 9.452368837858462e-05
9.692618353152345e-01	 9.472513388613350e-05
9.726273277989679e-01	 9.492743982371080e-05
9.759928202827014e-01	 9.513061171568858e-05
9.793583127664348e-01	 9.533465513383148e-05
9.827238052501682e-01	 9.553957569780636e-05
9.860892977339017e-01	 9.574537907569782e-05
9.894547902176352e-01	 9.595207098453103e-05
9.928202827013687e-01	 9.615965719080100e-05
9.961857751851021e-01	 9.636814351100912e-05
9.995512676688355e-01	 9.657753581220516e-05
9.999252112781393e-01	 9.660085780478051e-05


==> pics/hmhf_blowup_adaptive_update_norms.dat <==
t	 update_norm
0.000000000000000e+00	 6.379695935669509e+01
3.365492483733453e-03	 3.189247753869503e+01
6.730984967466906e-03	 2.021977614106599e+01
1.009647745120036e-02	 1.421708787451042e+01
1.346196993493381e-02	 1.057198938145667e+01
1.682746241866727e-02	 8.186772107377065e+00
2.019295490240072e-02	 6.582107193909082e+00
2.355844738613417e-02	 5.496952496207916e+00
2.692393986986762e-02	 4.765787126703015e+00
3.028943235360108e-02	 4.274425725663896e+00
3.365492483733453e-02	 3.942244348779407e+00
3.702041732106798e-02	 3.713378010394557e+00
4.038590980480144e-02	 3.550512657271975e+00
4.375140228853489e-02	 3.429632678709124e+00
4.711689477226834e-02	 3.335736323110096e+00
5.048238725600179e-02	 3.259655664725227e+00
5.384787973973525e-02	 3.195880837196388e+00
5.721337222346870e-02	 3.141153856253081e+00
6.057886470720215e-02	 3.093593219059900e+00
6.394435719093561e-02	 3.052162572729157e+00
6.730984967466906e-02	 3.016354911102353e+00
7.067534215840252e-02	 2.986009790466893e+00
7.404083464213597e-02	 2.961212882869747e+00
7.740632712586942e-02	 2.942247903118131e+00
8.077181960960288e-02	 2.929584220919387e+00
8.413731209333633e-02	 2.923892254783693e+00
8.750280457706978e-02	 2.926080287521249e+00
9.086829706080322e-02	 2.937322174051884e+00
9.423378954453668e-02	 2.959173889086768e+00
9.759928202827013e-02	 2.993756244959855e+00
1.009647745120036e-01	 3.044011390220951e+00
1.043302669957370e-01	 3.114120295116222e+00
1.076957594794705e-01	 3.210213373352130e+00
1.110612519632039e-01	 3.341650835590324e+00
1.144267444469374e-01	 3.523504235794144e+00
1.177922369306709e-01	 3.781850489112851e+00
1.211577294144043e-01	 4.166656738589698e+00
1.245232218981378e-01	 4.789871511903308e+00
1.278887143818712e-01	 5.981629096543753e+00
1.312542068656047e-01	 9.673456987036737e+00
1.346196993493381e-01	 4.756647400598834e+01
1.379851918330716e-01	 1.652663566357514e+01
1.413506843168050e-01	 1.062910312389122e+01
1.447161768005385e-01	 7.963937672912998e+00
1.480816692842719e-01	 6.386435416086407e+00
1.514471617680054e-01	 5.308447545226589e+00
1.548126542517388e-01	 4.501296326770268e+00
1.581781467354723e-01	 3.859732596390896e+00
1.615436392192058e-01	 3.330263459504570e+00
1.649091317029392e-01	 2.883314991982712e+00
1.682746241866727e-01	 2.501022439565066e+00
1.716401166704061e-01	 2.171561699558958e+00
1.750056091541396e-01	 1.886424895490584e+00
1.783711016378730e-01	 1.639068048646640e+00
1.817365941216064e-01	 1.424213094686228e+00
1.851020866053399e-01	 1.237468708477198e+00
1.884675790890734e-01	 1.075110347444256e+00
1.918330715728068e-01	 9.339423815119500e-01
1.951985640565403e-01	 8.112043814375092e-01
1.985640565402737e-01	 7.045025275257788e-01
2.019295490240072e-01	 6.117563279984211e-01
2.052950415077406e-01	 5.311554114385144e-01
2.086605339914741e-01	 4.611234662737029e-01
2.120260264752075e-01	 4.002875907376763e-01
2.153915189589410e-01	 3.474519483097142e-01
2.187570114426745e-01	 3.015749715555837e-01
2.221225039264079e-01	 2.617495586746186e-01
2.254879964101414e-01	 2.271858309989631e-01
2.288534888938748e-01	 1.971961014754003e-01
2.322189813776083e-01	 1.711817620693195e-01
2.355844738613417e-01	 1.486218417042183e-01
2.389499663450752e-01	 1.290630209887242e-01
2.423154588288086e-01	 1.121109184784749e-01
2.456809513125421e-01	 9.742248724894832e-02
2.490464437962755e-01	 8.469938114367895e-02
2.524119362800090e-01	 7.368216788082876e-02
2.557774287637424e-01	 6.414528171981811e-02
2.591429212474759e-01	 5.589262196044274e-02
2.625084137312093e-01	 4.875371544696720e-02
2.658739062149428e-01	 4.258037170513159e-02
2.692393986986762e-01	 3.724376853739006e-02
2.726048911824097e-01	 3.263191399323253e-02
2.759703836661431e-01	 2.864743773687383e-02
2.793358761498766e-01	 2.520567104175952e-02
2.827013686336101e-01	 2.223298000833964e-02
2.860668611173435e-01	 1.966532116294386e-02
2.894323536010769e-01	 1.744699237548554e-02
2.927978460848104e-01	 1.552955506635962e-02
2.961633385685439e-01	 1.387090602785409e-02
2.995288310522773e-01	 1.243447898951844e-02
3.028943235360108e-01	 1.118855750137071e-02
3.062598160197442e-01	 1.010568203032064e-02
3.096253085034777e-01	 9.162135599445299e-03
3.129908009872111e-01	 8.337494018582274e-03
3.163562934709446e-01	 7.614228811449478e-03
3.197217859546780e-01	 6.977353253887360e-03
3.230872784384115e-01	 6.414104303422044e-03
3.264527709221449e-01	 5.913655380419465e-03
3.298182634058784e-01	 5.466856745494423e-03
3.331837558896119e-01	 5.066001485433636e-03
3.365492483733453e-01	 4.704615858321291e-03
3.399147408570787e-01	 4.377273037074136e-03
3.432802333408122e-01	 4.079429261058902e-03
3.466457258245457e-01	 3.807281200281442e-03
3.500112183082791e-01	 3.557643077282591e-03
3.533767107920125e-01	 3.327841863212856e-03
3.567422032757460e-01	 3.115628713035546e-03
3.601076957594795e-01	 2.919104745402466e-03
3.634731882432129e-01	 2.736659299241121e-03
3.668386807269464e-01	 2.566918893957879e-03
3.702041732106798e-01	 2.408705262108180e-03
3.735696656944133e-01	 2.261000992184683e-03
3.769351581781467e-01	 2.122921498122804e-03
3.803006506618802e-01	 1.993692208832428e-03
3.836661431456136e-01	 1.872630037272018e-03
3.870316356293471e-01	 1.759128339451030e-03
3.903971281130805e-01	 1.652644707057910e-03
3.937626205968140e-01	 1.552691052763440e-03
3.971281130805475e-01	 1.458825545421253e-03
4.004936055642809e-01	 1.370646034831468e-03
4.038590980480143e-01	 1.287784674227027e-03
4.072245905317478e-01	 1.209903505047244e-03
4.105900830154813e-01	 1.136690814677630e-03
4.139555754992147e-01	 1.067858115313366e-03
4.173210679829482e-01	 1.003137622412738e-03
4.206865604666816e-01	 9.422801356187644e-04
4.240520529504151e-01	 8.850532446224390e-04
4.274175454341485e-01	 8.312397981264654e-04
4.307830379178820e-01	 7.806365865947700e-04
4.341485304016154e-01	 7.330531994584238e-04
4.375140228853489e-01	 6.883110253955989e-04
4.408795153690823e-01	 6.462423706210854e-04
4.442450078528158e-01	 6.066896751385166e-04
4.476105003365493e-01	 5.695048108915238e-04
4.509759928202827e-01	 5.345484489101202e-04
4.543414853040161e-01	 5.016894850561870e-04
4.577069777877496e-01	 4.708045159614019e-04
4.610724702714831e-01	 4.417773583308010e-04
4.644379627552165e-01	 4.144986060400619e-04
4.678034552389500e-01	 3.888652204530651e-04
4.711689477226834e-01	 3.647801501814421e-04
4.745344402064169e-01	 3.421519771427285e-04
4.778999326901504e-01	 3.208945862814887e-04
4.812654251738838e-01	 3.009268567254226e-04
4.846309176576172e-01	 2.821723724765861e-04
4.879964101413507e-01	 2.645591510032541e-04
4.913619026250841e-01	 2.480193883136555e-04
4.947273951088176e-01	 2.324892192688680e-04
4.980928875925510e-01	 2.179084920372420e-04
5.014583800762845e-01	 2.042205557124848e-04
5.048238725600179e-01	 1.913720602177997e-04
5.081893650437515e-01	 1.793127677025795e-04
5.115548575274849e-01	 1.679953747096968e-04
5.149203500112183e-01	 1.573753444526030e-04
5.182858424949518e-01	 1.474107485943750e-04
5.216513349786852e-01	 1.380621179669955e-04
5.250168274624186e-01	 1.292923017097854e-04
5.283823199461521e-01	 1.210663343419548e-04
5.317478124298856e-01	 1.133513103165575e-04
5.351133049136191e-01	 1.061162656322325e-04
5.384787973973525e-01	 9.933206610557704e-05
5.418442898810859e-01	 9.297130193115719e-05
5.452097823648194e-01	 8.700818817838472e-05
5.485752748485528e-01	 8.141847089498933e-05
5.519407673322863e-01	 7.617933850582618e-05
5.553062598160198e-01	 7.126933821347337e-05
5.586717522997532e-01	 6.666829712357166e-05
5.620372447834866e-01	 6.235724783332866e-05
5.654027372672201e-01	 5.831835823610860e-05
5.687682297509535e-01	 5.453486530864258e-05
5.721337222346871e-01	 5.099101266022495e-05
5.754992147184205e-01	 4.767199163532808e-05
5.788647072021539e-01	 4.456388577246566e-05
5.822301996858874e-01	 4.165361843288207e-05
5.855956921696208e-01	 3.892890342280181e-05
5.889611846533542e-01	 3.637819844256842e-05
5.923266771370878e-01	 3.399066120507916e-05
5.956921696208212e-01	 3.175610807449639e-05
5.990576621045546e-01	 2.966497508433941e-05
6.024231545882881e-01	 2.770828120173745e-05
6.057886470720215e-01	 2.587759371189572e-05
6.091541395557550e-01	 2.416499560369985e-05
6.125196320394884e-01	 2.256305484390046e-05
6.158851245232219e-01	 2.106479543347715e-05
6.192506170069554e-01	 1.966367014561323e-05
6.226161094906888e-01	 1.835353485023773e-05
6.259816019744222e-01	 1.712862433530842e-05
6.293470944581557e-01	 1.598352953996232e-05
6.327125869418891e-01	 1.491317611933394e-05
6.360780794256227e-01	 1.391280426527451e-05
6.394435719093561e-01	 1.297794971139341e-05
6.428090643930895e-01	 1.210442585481090e-05
6.461745568768230e-01	 1.128830693076150e-05
6.495400493605564e-01	 1.052591217973778e-05
6.529055418442898e-01	 9.813790950222013e-06
6.562710343280234e-01	 9.148708683229487e-06
6.596365268117568e-01	 8.527633727891236e-06
6.630020192954902e-01	 7.947724940145245e-06
6.663675117792237e-01	 7.406320019292164e-06
6.697330042629571e-01	 6.900924539711511e-06
6.730984967466906e-01	 6.429201637436546e-06
6.764639892304241e-01	 5.988962313557273e-06
6.798294817141575e-01	 5.578156318566344e-06
6.831949741978910e-01	 5.194863583792902e-06
6.865604666816244e-01	 4.837286167985694e-06
6.899259591653578e-01	 4.503740688919581e-06
6.932914516490913e-01	 4.192651211611454e-06
6.966569441328248e-01	 3.902542566349263e-06
7.000224366165583e-01	 3.632034071266458e-06
7.033879291002917e-01	 3.379833635637374e-06
7.067534215840251e-01	 3.144732221432947e-06
7.101189140677586e-01	 2.925598641963884e-06
7.134844065514920e-01	 2.721374677654409e-06
7.168498990352254e-01	 2.531070490138173e-06
7.202153915189590e-01	 2.353760316951895e-06
7.235808840026924e-01	 2.188578430125678e-06
7.269463764864258e-01	 2.034715342935388e-06
7.303118689701593e-01	 1.891414249993750e-06
7.336773614538927e-01	 1.757967686717852e-06
7.370428539376263e-01	 1.633714395022367e-06
7.404083464213597e-01	 1.518036382854160e-06
7.437738389050931e-01	 1.410356165906733e-06
7.471393313888266e-01	 1.310134180534672e-06
7.505048238725600e-01	 1.216866357531639e-06
7.538703163562934e-01	 1.130081847041746e-06
7.572358088400269e-01	 1.049340885446416e-06
7.606013013237604e-01	 9.742327956078929e-07
7.639667938074939e-01	 9.043741123593585e-07
7.673322862912273e-01	 8.394068256107701e-07
7.706977787749607e-01	 7.789967338914999e-07
7.740632712586942e-01	 7.228319015767222e-07
7.774287637424276e-01	 6.706212134458135e-07
7.807942562261611e-01	 6.220930205992447e-07
7.841597487098946e-01	 5.769938721167573e-07
7.875252411936280e-01	 5.350873271753076e-07
7.908907336773614e-01	 4.961528426614239e-07
7.942562261610949e-01	 4.599847316105285e-07
7.976217186448283e-01	 4.263911880861587e-07
8.009872111285619e-01	 3.951933743761949e-07
8.043527036122953e-01	 3.662245666318334e-07
8.077181960960287e-01	 3.393293553091975e-07
8.110836885797622e-01	 3.143628969937936e-07
8.144491810634956e-01	 2.911902143954645e-07
8.178146735472290e-01	 2.696855414967063e-07
8.211801660309626e-01	 2.497317110208554e-07
8.245456585146960e-01	 2.312195815595106e-07
8.279111509984295e-01	 2.140475018611357e-07
8.312766434821629e-01	 1.981208099357046e-07
8.346421359658963e-01	 1.833513647741276e-07
8.380076284496298e-01	 1.696571086164615e-07
8.413731209333632e-01	 1.569616578301049e-07
8.447386134170967e-01	 1.451939205787995e-07
8.481041059008302e-01	 1.342877395756761e-07
8.514695983845636e-01	 1.241815583192749e-07
8.548350908682970e-01	 1.148181093108169e-07
8.582005833520305e-01	 1.061441228443219e-07
8.615660758357639e-01	 9.811005504891534e-08
8.649315683194975e-01	 9.066983394504212e-08
8.682970608032309e-01	 8.378062235374869e-08
8.716625532869643e-01	 7.740259657088714e-08
8.750280457706978e-01	 7.149873978639725e-08
8.783935382544312e-01	 6.603464929295433e-08
8.817590307381646e-01	 6.097835658847228e-08
8.851245232218982e-01	 5.630015953349540e-08
8.884900157056316e-01	 5.197246577756315e-08
8.918555081893651e-01	 4.796964671844458e-08
8.952210006730985e-01	 4.426790130487608e-08
8.985864931568319e-01	 4.084512903729239e-08
9.019519856405654e-01	 3.768081156219321e-08
9.053174781242989e-01	 3.475590229437907e-08
9.086829706080323e-01	 3.205272353750814e-08
9.120484630917658e-01	 2.955487060737098e-08
9.154139555754992e-01	 2.724712249412957e-08
9.187794480592326e-01	 2.511535862961656e-08
9.221449405429661e-01	 2.314648135378159e-08
9.255104330266996e-01	 2.132834370060644e-08
9.288759255104331e-01	 1.964968214839750e-08
9.322414179941665e-01	 1.810005400240740e-08
9.356069104778999e-01	 1.666977909932665e-08
9.389724029616334e-01	 1.534988554341274e-08
9.423378954453668e-01	 1.413205920297091e-08
9.457033879291002e-01	 1.300859671364545e-08
9.490688804128338e-01	 1.197236175160047e-08
9.524343728965672e-01	 1.101674435522682e-08
9.557998653803007e-01	 1.013562308858123e-08
9.591653578640341e-01	 9.323329853400308e-09
9.625308503477675e-01	 8.574617169294623e-09
9.658963428315011e-01	 7.884627753672982e-09
9.692618353152345e-01	 7.248866244122847e-09
9.726273277989679e-01	 6.663172916428925e-09
9.759928202827014e-01	 6.123699261192779e-09
9.793583127664348e-01	 5.626885291164402e-09
9.827238052501682e-01	 5.169438459951441e-09
9.860892977339017e-01	 4.748314080771066e-09
9.894547902176352e-01	 4.360697141387478e-09
9.928202827013687e-01	 4.003985418368972e-09
9.961857751851021e-01	 3.675773800331495e-09
9.995512676688355e-01	 3.373839735941444e-09
9.999252112781393e-01	 3.341822822102328e-09


==> pics/hmhf_blowup_energies.dat <==
t	 energy
0.000000000000000e+00	 2.279491788787182e+01
6.103515625000000e-05	 2.254213852061758e+01
3.417968750000000e-03	 1.634782118358381e+01
6.774902343750000e-03	 1.470126406542063e+01
1.013183593750000e-02	 1.402742613978626e+01
1.348876953125000e-02	 1.369697511362255e+01
1.684570312500000e-02	 1.351405781634232e+01
2.020263671875000e-02	 1.340069345508457e+01
2.355957031250000e-02	 1.332209751555169e+01
2.691650390625000e-02	 1.326178977869465e+01
3.027343750000000e-02	 1.321165321494471e+01
3.363037109375000e-02	 1.316756289238403e+01
3.698730468750000e-02	 1.312735432108506e+01
4.034423828125000e-02	 1.308984541371846e+01
4.370117187500000e-02	 1.305435411221268e+01
4.705810546875000e-02	 1.302045606039139e+01
5.041503906250000e-02	 1.298786088044600e+01
5.377197265625000e-02	 1.295634784432179e+01
5.712890625000000e-02	 1.292573148942879e+01
6.048583984375000e-02	 1.289584226128942e+01
6.384277343750000e-02	 1.286651445113272e+01
6.719970703125000e-02	 1.283757724101374e+01
7.055664062500000e-02	 1.280884634363035e+01
7.391357421875000e-02	 1.278011435871793e+01
7.727050781250000e-02	 1.275113789313605e+01
8.062744140625000e-02	 1.272161869813834e+01
8.398437500000000e-02	 1.269117416929229e+01
8.734130859375000e-02	 1.265928839893381e+01
9.069824218750000e-02	 1.262522556695847e+01
9.405517578125000e-02	 1.258786425026010e+01
9.741210937500000e-02	 1.254534646390625e+01
1.007690429687500e-01	 1.249422054540831e+01
1.041259765625000e-01	 1.242683537798554e+01
1.074829101562500e-01	 1.231946674580547e+01
1.108398437500000e-01	 1.182990990690827e+01
1.141967773437500e-01	 1.464019576539789e+00
1.175537109375000e-01	 7.579993582767425e-01
1.209106445312500e-01	 4.778159138718175e-01
1.242675781250000e-01	 3.229254391885855e-01
1.276245117187500e-01	 2.251325373223004e-01
1.309814453125000e-01	 1.593154752936566e-01
1.343383789062500e-01	 1.135828168199015e-01
1.376953125000000e-01	 8.129164143979659e-02
1.410522460937500e-01	 5.830531728667480e-02
1.444091796875000e-01	 4.187444540622214e-02
1.477661132812500e-01	 3.010407702627745e-02
1.511230468750000e-01	 2.166259242727602e-02
1.544799804687500e-01	 1.560466428775776e-02
1.578369140625000e-01	 1.125561926394291e-02
1.611938476562500e-01	 8.132603951622760e-03
1.645507812500000e-01	 5.889539093272124e-03
1.679077148437500e-01	 4.278182323930336e-03
1.712646484375000e-01	 3.120394136794094e-03
1.746215820312500e-01	 2.288310785953282e-03
1.779785156250000e-01	 1.690142125446580e-03
1.813354492187500e-01	 1.259988023650120e-03
1.846923828125000e-01	 9.505322540520187e-04
1.880493164062500e-01	 7.277992754684947e-04
1.914062500000000e-01	 5.673908620032682e-04
1.947631835937500e-01	 4.517846854157483e-04
1.981201171875000e-01	 3.683950948545357e-04
2.014770507812500e-01	 3.081809990871116e-04
2.048339843750000e-01	 2.646464739766618e-04
2.081909179687500e-01	 2.331232861037647e-04
2.115478515625000e-01	 2.102557913265358e-04
2.149047851562500e-01	 1.936311115756782e-04
2.182617187500000e-01	 1.815136029379455e-04
2.216186523437500e-01	 1.726541935603007e-04
2.249755859375000e-01	 1.661534708617309e-04
2.283325195312500e-01	 1.613633566299666e-04
2.316894531250000e-01	 1.578164868372767e-04
2.350463867187500e-01	 1.551754826664410e-04
2.384033203125000e-01	 1.531965043153677e-04
2.417602539062500e-01	 1.517030608890446e-04
2.451171875000000e-01	 1.505671856674366e-04
2.484741210937500e-01	 1.496959012978330e-04
2.518310546875000e-01	 1.490214850336762e-04
2.551879882812500e-01	 1.484944636967962e-04
2.585449218750000e-01	 1.480785706604596e-04
2.619018554687500e-01	 1.477471124432036e-04
2.652587890625000e-01	 1.474803492572970e-04
2.686157226562500e-01	 1.472636045736926e-04
2.719726562500000e-01	 1.470858991102350e-04
2.753295898437500e-01	 1.469389627238473e-04
2.786865234375000e-01	 1.468165181460534e-04
2.820434570312500e-01	 1.467137608963262e-04
2.854003906250000e-01	 1.466269808121656e-04
2.887573242187500e-01	 1.465532855519808e-04
2.921142578125000e-01	 1.464903984043456e-04
2.954711914062500e-01	 1.464365093531656e-04
2.988281250000000e-01	 1.463901652252013e-04
3.021850585937500e-01	 1.463501880869551e-04
3.055419921875000e-01	 1.463156143821145e-04
3.088989257812500e-01	 1.462856489842356e-04
3.122558593750000e-01	 1.462596305972064e-04
3.156127929687500e-01	 1.462370051448006e-04
3.189697265625000e-01	 1.462173054636524e-04
3.223266601562500e-01	 1.462001353406487e-04
3.256835937500000e-01	 1.461851570389570e-04
3.290405273437500e-01	 1.461720814959123e-04
3.323974609375000e-01	 1.461606602357500e-04
3.357543945312500e-01	 1.461506791752744e-04
3.391113281250000e-01	 1.461419531923436e-04
3.424682617187500e-01	 1.461343220051043e-04
3.458251953125000e-01	 1.461276464283137e-04
3.491821289062500e-01	 1.461218055055518e-04
3.525390625000000e-01	 1.461166939633704e-04
3.558959960937500e-01	 1.461122200513866e-04
3.592529296875000e-01	 1.461083037357108e-04
3.626098632812500e-01	 1.461048751834269e-04
3.659667968750000e-01	 1.461018733854107e-04
3.693237304687500e-01	 1.460992450792630e-04
3.726806640625000e-01	 1.460969436302696e-04
3.760375976562500e-01	 1.460949283335312e-04
3.793945312500000e-01	 1.460931635142168e-04
3.827514648437500e-01	 1.460916180080207e-04
3.861083984375000e-01	 1.460902645225616e-04
3.894653320312500e-01	 1.460890791840815e-04
3.928222656250000e-01	 1.460880410723931e-04
3.961791992187500e-01	 1.460871318898143e-04
3.995361328125000e-01	 1.460863356283284e-04
4.028930664062500e-01	 1.460856382543002e-04
4.062500000000000e-01	 1.460850274794607e-04
4.096069335937500e-01	 1.460844925259708e-04
4.129638671875000e-01	 1.460840240120501e-04
4.163208007812500e-01	 1.460836136605366e-04
4.196777343750000e-01	 1.460832542759198e-04
4.230346679687500e-01	 1.460829394830435e-04
4.263916015625000e-01	 1.460826637886626e-04
4.297485351562500e-01	 1.460824223362170e-04
4.331054687500000e-01	 1.460822108344681e-04
4.364624023437500e-01	 1.460820256046897e-04
4.398193359375000e-01	 1.460818633740546e-04
4.431762695312500e-01	 1.460817212673444e-04
4.465332031250000e-01	 1.460815968253373e-04
4.498901367187500e-01	 1.460814878251370e-04
4.532470703125000e-01	 1.460813923455952e-04
4.566040039062500e-01	 1.460813087374047e-04
4.599609375000000e-01	 1.460812354840365e-04
4.633178710937500e-01	 1.460811713402034e-04
4.666748046875000e-01	 1.460811151717033e-04
4.700317382812500e-01	 1.460810659443543e-04
4.733886718750000e-01	 1.460810228699521e-04
4.767456054687500e-01	 1.460809851028412e-04
4.801025390625000e-01	 1.460809520488826e-04
4.834594726562500e-01	 1.460809231031119e-04
4.868164062500000e-01	 1.460808977457925e-04
4.901733398437500e-01	 1.460808755120387e-04
4.935302734375000e-01	 1.460808560808722e-04
4.968872070312500e-01	 1.460808390263172e-04
5.002441406250000e-01	 1.460808241107571e-04
5.036010742187500e-01	 1.460808110325919e-04
5.069580078125000e-01	 1.460807995724947e-04
5.103149414062500e-01	 1.460807895492359e-04
5.136718750000000e-01	 1.460807807708959e-04
5.170288085937500e-01	 1.460807730696171e-04
5.203857421875000e-01	 1.460807663407070e-04
5.237426757812500e-01	 1.460807604369428e-04
5.270996093750000e-01	 1.460807552686677e-04
5.304565429687500e-01	 1.460807507309339e-04
5.338134765625000e-01	 1.460807467787356e-04
5.371704101562500e-01	 1.460807432958756e-04
5.405273437500000e-01	 1.460807402655257e-04
5.438842773437500e-01	 1.460807376064060e-04
5.472412109375000e-01	 1.460807352708845e-04
5.505981445312500e-01	 1.460807332117446e-04
5.539550781250000e-01	 1.460807314292078e-04
5.573120117187500e-01	 1.460807298695217e-04
5.606689453125000e-01	 1.460807284864055e-04
5.640258789062500e-01	 1.460807272920118e-04
5.673828125000000e-01	 1.460807262383524e-04
5.707397460937500e-01	 1.460807253285295e-04
5.740966796875000e-01	 1.460807245119045e-04
5.774536132812500e-01	 1.460807238118413e-04
5.808105468750000e-01	 1.460807231820387e-04
5.841674804687500e-01	 1.460807226440747e-04
5.875244140625000e-01	 1.460807221504557e-04
5.908813476562500e-01	 1.460807217451888e-04
5.942382812500000e-01	 1.460807213860620e-04
5.975952148437500e-01	 1.460807210659789e-04
6.009521484375000e-01	 1.460807207837770e-04
6.043090820312500e-01	 1.460807205289123e-04
6.076660156250000e-01	 1.460807203188623e-04
6.110229492187500e-01	 1.460807201330424e-04
6.143798828125000e-01	 1.460807199669146e-04
6.177368164062500e-01	 1.460807198193167e-04
6.210937500000000e-01	 1.460807197036341e-04
6.244506835937500e-01	 1.460807195879788e-04
6.278076171875000e-01	 1.460807194974311e-04
6.311645507812500e-01	 1.460807194059789e-04
6.345214843750000e-01	 1.460807193359594e-04
6.378784179687500e-01	 1.460807192672524e-04
6.412353515625000e-01	 1.460807192111398e-04
6.445922851562500e-01	 1.460807191575697e-04
6.479492187500000e-01	 1.460807191189129e-04
6.513061523437500e-01	 1.460807190795594e-04
6.546630859375000e-01	 1.460807190439535e-04
6.580200195312500e-01	 1.460807190153838e-04
6.613769531250000e-01	 1.460807189896391e-04
6.647338867187500e-01	 1.460807189670905e-04
6.680908203125000e-01	 1.460807189473413e-04
6.714477539062500e-01	 1.460807189300438e-04
6.748046875000000e-01	 1.460807189148938e-04
6.781616210937500e-01	 1.460807189016245e-04
6.815185546875000e-01	 1.460807188900026e-04
6.848754882812500e-01	 1.460807188798235e-04
6.882324218750000e-01	 1.460807188709082e-04
6.915893554687500e-01	 1.460807188630996e-04
6.949462890625000e-01	 1.460807188562604e-04
6.983032226562500e-01	 1.460807188502703e-04
7.016601562500000e-01	 1.460807188450238e-04
7.050170898437500e-01	 1.460807188404287e-04
7.083740234375000e-01	 1.460807188364040e-04
7.117309570312500e-01	 1.460807188328789e-04
7.150878906250000e-01	 1.460807188297915e-04
7.184448242187500e-01	 1.460807188270874e-04
7.218017578125000e-01	 1.460807188247190e-04
7.251586914062500e-01	 1.460807188226446e-04
7.285156250000000e-01	 1.460807188208278e-04
7.318725585937500e-01	 1.460807188192365e-04
7.352294921875000e-01	 1.460807188178427e-04
7.385864257812500e-01	 1.460807188166220e-04
7.419433593750000e-01	 1.460807188155528e-04
7.453002929687500e-01	 1.460807188146164e-04
7.486572265625000e-01	 1.460807188137962e-04
7.520141601562500e-01	 1.460807188130778e-04
7.553710937500000e-01	 1.460807188124486e-04
7.587280273437500e-01	 1.460807188118976e-04
7.620849609375000e-01	 1.460807188114149e-04
7.654418945312500e-01	 1.460807188109922e-04
7.687988281250000e-01	 1.460807188106219e-04
7.721557617187500e-01	 1.460807188102976e-04
7.755126953125000e-01	 1.460807188100136e-04
7.788696289062500e-01	 1.460807188097648e-04
7.822265625000000e-01	 1.460807188095470e-04
7.855834960937500e-01	 1.460807188093561e-04
7.889404296875000e-01	 1.460807188091890e-04
7.922973632812500e-01	 1.460807188090426e-04
7.956542968750000e-01	 1.460807188089144e-04
7.990112304687500e-01	 1.460807188088021e-04
8.023681640625000e-01	 1.460807188087037e-04
8.057250976562500e-01	 1.460807188086175e-04
8.090820312500000e-01	 1.460807188085421e-04
8.124389648437500e-01	 1.460807188084760e-04
8.157958984375000e-01	 1.460807188084181e-04
8.191528320312500e-01	 1.460807188083674e-04
8.225097656250000e-01	 1.460807188083230e-04
8.258666992187500e-01	 1.460807188082841e-04
8.292236328125000e-01	 1.460807188082501e-04
8.325805664062500e-01	 1.460807188082202e-04
8.359375000000000e-01	 1.460807188081941e-04
8.392944335937500e-01	 1.460807188081712e-04
8.426513671875000e-01	 1.460807188081512e-04
8.460083007812500e-01	 1.460807188081336e-04
8.493652343750000e-01	 1.460807188081183e-04
8.527221679687500e-01	 1.460807188081048e-04
8.560791015625000e-01	 1.460807188080930e-04
8.594360351562500e-01	 1.460807188080826e-04
8.627929687500000e-01	 1.460807188080736e-04
8.661499023437500e-01	 1.460807188080657e-04
8.695068359375000e-01	 1.460807188080587e-04
8.728637695312500e-01	 1.460807188080527e-04
8.762207031250000e-01	 1.460807188080473e-04
8.795776367187500e-01	 1.460807188080427e-04
8.829345703125000e-01	 1.460807188080386e-04
8.862915039062500e-01	 1.460807188080350e-04
8.896484375000000e-01	 1.460807188080319e-04
8.930053710937500e-01	 1.460807188080291e-04
8.963623046875000e-01	 1.460807188080267e-04
8.997192382812500e-01	 1.460807188080246e-04
9.030761718750000e-01	 1.460807188080228e-04
9.064331054687500e-01	 1.460807188080212e-04
9.097900390625000e-01	 1.460807188080198e-04
9.131469726562500e-01	 1.460807188080185e-04
9.165039062500000e-01	 1.460807188080174e-04
9.198608398437500e-01	 1.460807188080165e-04
9.232177734375000e-01	 1.460807188080156e-04
9.265747070312500e-01	 1.460807188080149e-04
9.299316406250000e-01	 1.460807188080143e-04
9.332885742187500e-01	 1.460807188080137e-04
9.366455078125000e-01	 1.460807188080132e-04
9.400024414062500e-01	 1.460807188080128e-04
9.433593750000000e-01	 1.460807188080124e-04
9.467163085937500e-01	 1.460807188080121e-04
9.500732421875000e-01	 1.460807188080118e-04
9.534301757812500e-01	 1.460807188080116e-04
9.567871093750000e-01	 1.460807188080113e-04
9.601440429687500e-01	 1.460807188080111e-04
9.635009765625000e-01	 1.460807188080110e-04
9.668579101562500e-01	 1.460807188080108e-04
9.702148437500000e-01	 1.460807188080107e-04
9.735717773437500e-01	 1.460807188080106e-04
9.769287109375000e-01	 1.460807188080105e-04
9.802856445312500e-01	 1.460807188080104e-04
9.836425781250000e-01	 1.460807188080103e-04
9.869995117187500e-01	 1.460807188080102e-04
9.903564453125000e-01	 1.460807188080102e-04
9.937133789062500e-01	 1.460807188080101e-04
9.970703125000000e-01	 1.460807188080101e-04
1.000000000000000e+00	 1.460807188080101e-04


==> pics/hmhf_blowup_update_norms.dat <==
t	 update_norm
0.000000000000000e+00	 6.379695935669508e+01
3.356933593750000e-03	 2.844864403072256e+01
6.713867187500000e-03	 1.716191747416342e+01
1.007080078125000e-02	 1.164284874405318e+01
1.342773437500000e-02	 8.440063122055051e+00
1.678466796875000e-02	 6.471534078188371e+00
2.014160156250000e-02	 5.248959266675580e+00
2.349853515625000e-02	 4.493027882344513e+00
2.685546875000000e-02	 4.025039506027354e+00
3.021240234375000e-02	 3.729319054216801e+00
3.356933593750000e-02	 3.534075397444377e+00
3.692626953125000e-02	 3.397035856280664e+00
4.028320312500000e-02	 3.294335637106971e+00
4.364013671875000e-02	 3.212884506582861e+00
4.699707031250000e-02	 3.145654440796429e+00
5.035400390625000e-02	 3.088966703130475e+00
5.371093750000000e-02	 3.040994838371910e+00
5.706787109375000e-02	 3.000962813957859e+00
6.042480468750000e-02	 2.968730470289850e+00
6.378173828125000e-02	 2.944595725634435e+00
6.713867187500000e-02	 2.929224018928204e+00
7.049560546875000e-02	 2.923662697123282e+00
7.385253906250000e-02	 2.929427785504711e+00
7.720947265625000e-02	 2.948674203492461e+00
8.056640625000000e-02	 2.984488033415045e+00
8.392333984375000e-02	 3.041384893522290e+00
8.728027343750000e-02	 3.126190617077770e+00
9.063720703125000e-02	 3.249692929830717e+00
9.399414062500000e-02	 3.430003464625632e+00
9.735107421875000e-02	 3.700209626480087e+00
1.007080078125000e-01	 4.128796783097789e+00
1.040649414062500e-01	 4.889557118484828e+00
1.074218750000000e-01	 6.645764974014933e+00
1.107788085937500e-01	 2.834809960971084e+01
1.141357421875000e-01	 1.978343666311368e+01
1.174926757812500e-01	 1.090402618800447e+01
1.208496093750000e-01	 7.723668744473834e+00
1.242065429687500e-01	 5.997953947555747e+00
1.275634765625000e-01	 4.864123462131348e+00
1.309204101562500e-01	 4.030982658810898e+00
1.342773437500000e-01	 3.377184772109812e+00
1.376342773437500e-01	 2.845072332054353e+00
1.409912109375000e-01	 2.403542259959373e+00
1.443481445312500e-01	 2.033479377742841e+00
1.477050781250000e-01	 1.721705640425140e+00
1.510620117187500e-01	 1.458336025971952e+00
1.544189453125000e-01	 1.235546635160946e+00
1.577758789062500e-01	 1.046949001265751e+00
1.611328125000000e-01	 8.872363355584711e-01
1.644897460937500e-01	 7.519593903635440e-01
1.678466796875000e-01	 6.373694107121659e-01
1.712036132812500e-01	 5.402995295493656e-01
1.745605468750000e-01	 4.580707019254274e-01
1.779174804687500e-01	 3.884148799434147e-01
1.812744140625000e-01	 3.294112105847318e-01
1.846313476562500e-01	 2.794325552332029e-01
1.879882812500000e-01	 2.371004333567001e-01
1.913452148437500e-01	 2.012469591096356e-01
1.947021484375000e-01	 1.708826381032758e-01
1.980590820312500e-01	 1.451691007019538e-01
2.014160156250000e-01	 1.233960054705835e-01
2.047729492187500e-01	 1.049614706148597e-01
2.081298828125000e-01	 8.935549244256644e-02
2.114868164062500e-01	 7.614589383000671e-02
2.148437500000000e-01	 6.496641608060690e-02
2.182006835937500e-01	 5.550662696646405e-02
2.215576171875000e-01	 4.750336805333715e-02
2.249145507812500e-01	 4.073350711790494e-02
2.282714843750000e-01	 3.500779777066029e-02
2.316284179687500e-01	 3.016567926110745e-02
2.349853515625000e-01	 2.607087562312093e-02
2.383422851562500e-01	 2.260767539614513e-02
2.416992187500000e-01	 1.967779156097473e-02
2.450561523437500e-01	 1.719771638768590e-02
2.484130859375000e-01	 1.509649792119738e-02
2.517700195312500e-01	 1.331387422258141e-02
2.551269531250000e-01	 1.179870880309920e-02
2.584838867187500e-01	 1.050767667478092e-02
2.618408203125000e-01	 9.404155921174837e-03
2.651977539062500e-01	 8.457285372772634e-03
2.685546875000000e-01	 7.641155221895152e-03
2.719116210937500e-01	 6.934104135336938e-03
2.752685546875000e-01	 6.318103118445010e-03
2.786254882812500e-01	 5.778212372807552e-03
2.819824218750000e-01	 5.302102098095699e-03
2.853393554687500e-01	 4.879631350142046e-03
2.886962890625000e-01	 4.502480766197942e-03
2.920532226562500e-01	 4.163835545126000e-03
2.954101562500000e-01	 3.858114966604716e-03
2.987670898437500e-01	 3.580744353760569e-03
3.021240234375000e-01	 3.327965017307198e-03
3.054809570312500e-01	 3.096677523710334e-03
3.088378906250000e-01	 2.884313654217333e-03
3.121948242187500e-01	 2.688732645297047e-03
3.155517578125000e-01	 2.508137670375490e-03
3.189086914062500e-01	 2.341008976755179e-03
3.222656250000000e-01	 2.186050576833390e-03
3.256225585937500e-01	 2.042147869272338e-03
3.289794921875000e-01	 1.908334007743520e-03
3.323364257812500e-01	 1.783763228224492e-03
3.356933593750000e-01	 1.667689685293910e-03
3.390502929687500e-01	 1.559450633992946e-03
3.424072265625000e-01	 1.458453030587413e-03
3.457641601562500e-01	 1.364162818670400e-03
3.491210937500000e-01	 1.276096322740725e-03
3.524780273437500e-01	 1.193813295779575e-03
3.558349609375000e-01	 1.116911265996991e-03
3.591918945312500e-01	 1.045020905698868e-03
3.625488281250000e-01	 9.778022062643813e-04
3.659057617187500e-01	 9.149412909484368e-04
3.692626953125000e-01	 8.561477344303476e-04
3.726196289062500e-01	 8.011522869718437e-04
3.759765625000000e-01	 7.497049235240361e-04
3.793334960937500e-01	 7.015731555572565e-04
3.826904296875000e-01	 6.565405569026593e-04
3.860473632812500e-01	 6.144054653672460e-04
3.894042968750000e-01	 5.749798300009061e-04
3.927612304687500e-01	 5.380881801879889e-04
3.961181640625000e-01	 5.035666976208847e-04
3.994750976562500e-01	 4.712623760095431e-04
4.028320312500000e-01	 4.410322563366106e-04
4.061889648437500e-01	 4.127427277745637e-04
4.095458984375000e-01	 3.862688861861462e-04
4.129028320312500e-01	 3.614939435470991e-04
4.162597656250000e-01	 3.383086827477078e-04
4.196166992187500e-01	 3.166109531153530e-04
4.229736328125000e-01	 2.963052027056966e-04
4.263305664062500e-01	 2.773020439758093e-04
4.296875000000000e-01	 2.595178499092687e-04
4.330444335937500e-01	 2.428743780349478e-04
4.364013671875000e-01	 2.272984200862800e-04
4.397583007812500e-01	 2.127214753004580e-04
4.431152343750000e-01	 1.990794455683033e-04
4.464721679687500e-01	 1.863123508239383e-04
4.498291015625000e-01	 1.743640632155458e-04
4.531860351562500e-01	 1.631820587294645e-04
4.565429687500000e-01	 1.527171850537998e-04
4.598999023437500e-01	 1.429234445675529e-04
4.632568359375000e-01	 1.337577914296577e-04
4.666137695312500e-01	 1.251799418210192e-04
4.699707031250000e-01	 1.171521964633402e-04
4.733276367187500e-01	 1.096392746023218e-04
4.766845703125000e-01	 1.026081587007844e-04
4.800415039062500e-01	 9.602794914012107e-05
4.833984375000000e-01	 8.986972827692435e-05
4.867553710937500e-01	 8.410643324616710e-05
4.901123046875000e-01	 7.871273694335560e-05
4.934692382812500e-01	 7.366493665603648e-05
4.968261718750000e-01	 6.894084985018897e-05
5.001831054687500e-01	 6.451971664965948e-05
5.035400390625000e-01	 6.038210857711229e-05
5.068969726562500e-01	 5.650984315317855e-05
5.102539062500000e-01	 5.288590397677162e-05
5.136108398437500e-01	 4.949436593401490e-05
5.169677734375000e-01	 4.632032520610191e-05
5.203247070312500e-01	 4.334983376771350e-05
5.236816406250000e-01	 4.056983808755496e-05
5.270385742187500e-01	 3.796812176116728e-05
5.303955078125000e-01	 3.553325182356789e-05
5.337524414062500e-01	 3.325452850552054e-05
5.371093750000000e-01	 3.112193821243620e-05
5.404663085937500e-01	 2.912610951911470e-05
5.438232421875000e-01	 2.725827198682717e-05
5.471801757812500e-01	 2.551021762167325e-05
5.505371093750000e-01	 2.387426480477049e-05
5.538940429687500e-01	 2.234322453571997e-05
5.572509765625000e-01	 2.091036884096182e-05
5.606079101562500e-01	 1.956940120816686e-05
5.639648437500000e-01	 1.831442891671276e-05
5.673217773437500e-01	 1.713993714263748e-05
5.706787109375000e-01	 1.604076472426222e-05
5.740356445312500e-01	 1.501208148197685e-05
5.773925781250000e-01	 1.404936699251376e-05
5.807495117187500e-01	 1.314839072443093e-05
5.841064453125000e-01	 1.230519344750476e-05
5.874633789062500e-01	 1.151606983433658e-05
5.908203125000000e-01	 1.077755217771324e-05
5.941772460937500e-01	 1.008639515216873e-05
5.975341796875000e-01	 9.439561552780361e-06
6.008911132812500e-01	 8.834208948529632e-06
6.042480468750000e-01	 8.267677191577166e-06
6.076049804687500e-01	 7.737476727560327e-06
6.109619140625000e-01	 7.241277655545971e-06
6.143188476562500e-01	 6.776899489561420e-06
6.176757812500000e-01	 6.342301576712572e-06
6.210327148437500e-01	 5.935574129782453e-06
6.243896484375000e-01	 5.554929834903155e-06
6.277465820312500e-01	 5.198695997422762e-06
6.311035156250000e-01	 4.865307191452714e-06
6.344604492187500e-01	 4.553298380794754e-06
6.378173828125000e-01	 4.261298481018387e-06
6.411743164062500e-01	 3.988024334398134e-06
6.445312500000000e-01	 3.732275071233849e-06
6.478881835937500e-01	 3.492926832775828e-06
6.512451171875000e-01	 3.268927832565282e-06
6.546020507812500e-01	 3.059293734487606e-06
6.579589843750000e-01	 2.863103327227948e-06
6.613159179687500e-01	 2.679494476121065e-06
6.646728515625000e-01	 2.507660334606258e-06
6.680297851562500e-01	 2.346845798639136e-06
6.713867187500000e-01	 2.196344188479482e-06
6.747436523437500e-01	 2.055494143273858e-06
6.781005859375000e-01	 1.923676714786472e-06
6.814575195312500e-01	 1.800312647507115e-06
6.848144531250000e-01	 1.684859833183854e-06
6.881713867187500e-01	 1.576810928594916e-06
6.915283203125000e-01	 1.475691126091101e-06
6.948852539062500e-01	 1.381056067111858e-06
6.982421875000000e-01	 1.292489889506142e-06
7.015991210937500e-01	 1.209603400077186e-06
7.049560546875000e-01	 1.132032364320823e-06
7.083129882812500e-01	 1.059435905841608e-06
7.116699218750000e-01	 9.914950084133718e-07
7.150268554687500e-01	 9.279111141015443e-07
7.183837890625000e-01	 8.684048112869842e-07
7.217407226562500e-01	 8.127146068258780e-07
7.250976562500000e-01	 7.605957769502468e-07
7.284545898437500e-01	 7.118192918593672e-07
7.318115234375000e-01	 6.661708092764251e-07
7.351684570312500e-01	 6.234497325476933e-07
7.385253906250000e-01	 5.834683291451628e-07
7.418823242187500e-01	 5.460509056989704e-07
7.452392578125000e-01	 5.110330359344761e-07
7.485961914062500e-01	 4.782608381211602e-07
7.519531250000000e-01	 4.475902988582595e-07
7.553100585937500e-01	 4.188866402255466e-07
7.586669921875000e-01	 3.920237275183052e-07
7.620239257812500e-01	 3.668835149638509e-07
7.653808593750000e-01	 3.433555269838747e-07
7.687377929687500e-01	 3.213363727230715e-07
7.720947265625000e-01	 3.007292917107181e-07
7.754516601562500e-01	 2.814437286586595e-07
7.788085937500000e-01	 2.633949355272137e-07
7.821655273437500e-01	 2.465035991103099e-07
7.855224609375000e-01	 2.306954925033421e-07
7.888793945312500e-01	 2.159011489221437e-07
7.922363281250000e-01	 2.020555564397371e-07
7.955932617187500e-01	 1.890978722993919e-07
7.989501953125000e-01	 1.769711555486078e-07
8.023071289062500e-01	 1.656221168190808e-07
8.056640625000000e-01	 1.550008841531187e-07
8.090209960937500e-01	 1.450607838474419e-07
8.123779296875000e-01	 1.357581353513263e-07
8.157348632812500e-01	 1.270520593177811e-07
8.190917968750000e-01	 1.189042979642786e-07
8.224487304687500e-01	 1.112790469536236e-07
8.258056640625000e-01	 1.041427980561892e-07
8.291625976562500e-01	 9.746419190211254e-08
8.325195312500000e-01	 9.121388017639603e-08
8.358764648437500e-01	 8.536439665133621e-08
8.392333984375000e-01	 7.989003648956061e-08
8.425903320312500e-01	 7.476674328727216e-08
8.459472656250000e-01	 6.997200336133672e-08
8.493041992187500e-01	 6.548474681566627e-08
8.526611328125000e-01	 6.128525495214548e-08
8.560180664062500e-01	 5.735507361923459e-08
8.593750000000000e-01	 5.367693211746447e-08
8.627319335937500e-01	 5.023466730546822e-08
8.660888671875000e-01	 4.701315257304022e-08
8.694458007812500e-01	 4.399823136910409e-08
8.728027343750000e-01	 4.117665499248676e-08
8.761596679687500e-01	 3.853602437212697e-08
8.795166015625000e-01	 3.606473558088027e-08
8.828735351562500e-01	 3.375192884348447e-08
8.862304687500000e-01	 3.158744081461059e-08
8.895874023437500e-01	 2.956175991728957e-08
8.929443359375000e-01	 2.766598454545426e-08
8.963012695312500e-01	 2.589178394692444e-08
8.996582031250000e-01	 2.423136161493894e-08
9.030151367187500e-01	 2.267742102736356e-08
9.063720703125000e-01	 2.122313358301987e-08
9.097290039062500e-01	 1.986210859423602e-08
9.130859375000000e-01	 1.858836520375372e-08
9.164428710937500e-01	 1.739630610258549e-08
9.197998046875000e-01	 1.628069293332682e-08
9.231567382812500e-01	 1.523662327083823e-08
9.265136718750000e-01	 1.425950907913903e-08
9.298706054687500e-01	 1.334505654984681e-08
9.332275390625000e-01	 1.248924723356345e-08
9.365844726562500e-01	 1.168832038129223e-08
9.399414062500000e-01	 1.093875641828829e-08
9.432983398437500e-01	 1.023726147771920e-08
9.466552734375000e-01	 9.580752926171573e-09
9.500122070312500e-01	 8.966345817396811e-09
9.533691406250000e-01	 8.391340214769013e-09
9.567260742187500e-01	 7.853209326744779e-09
9.600830078125000e-01	 7.349588403187974e-09
9.634399414062500e-01	 6.878264343765458e-09
9.667968750000000e-01	 6.437165972749425e-09
9.701538085937500e-01	 6.024354937489740e-09
9.735107421875000e-01	 5.638017190561221e-09
9.768676757812500e-01	 5.276455018154873e-09
9.802246093750000e-01	 4.938079579682932e-09
9.835815429687500e-01	 4.621403925813940e-09
9.869384765625000e-01	 4.325036464256386e-09
9.902954101562500e-01	 4.047674844577199e-09
9.936523437500000e-01	 3.788100235182607e-09
9.970092773437500e-01	 3.545171967312379e-09
9.999389648437500e-01	 3.345927982034722e-09


==> pics/hmhf_singular_L1error.dat <==
t	 L1error
0.000000000000000e+00	 1.211338967301537e-16
6.103515625000000e-05	 1.110449078575558e-04
3.417968750000000e-03	 7.101668169745952e-05
6.774902343750000e-03	 6.961593845852476e-05
1.013183593750000e-02	 6.901562064948874e-05
1.348876953125000e-02	 6.865840859485446e-05
1.684570312500000e-02	 6.840843394229536e-05
2.020263671875000e-02	 6.821843991498824e-05
2.355957031250000e-02	 6.806757340012831e-05
2.691650390625000e-02	 6.794472095275965e-05
3.027343750000000e-02	 6.784313244771369e-05
3.363037109375000e-02	 6.775837723123758e-05
3.698730468750000e-02	 6.768745152378293e-05
4.034423828125000e-02	 6.762837683594470e-05
4.370117187500000e-02	 6.758009981555361e-05
4.705810546875000e-02	 6.754275621930094e-05
5.041503906250000e-02	 6.751885684690436e-05
5.377197265625000e-02	 6.751840235188740e-05
5.712890625000000e-02	 6.759605633050209e-05
6.048583984375000e-02	 1.185405566812559e-04
6.384277343750000e-02	 8.636070392552030e-05
6.719970703125000e-02	 8.588700875737656e-05
7.055664062500000e-02	 8.573023863807529e-05
7.391357421875000e-02	 8.564814313476362e-05
7.727050781250000e-02	 8.559648240599423e-05
8.062744140625000e-02	 8.556094103878477e-05
8.398437500000000e-02	 8.553532298311153e-05
8.734130859375000e-02	 8.551637559037988e-05
9.069824218750000e-02	 8.550214537475924e-05
9.405517578125000e-02	 8.549135078321389e-05
9.741210937500000e-02	 8.548310386300146e-05
1.007690429687500e-01	 8.547676859501972e-05
1.041259765625000e-01	 8.547187987360375e-05
1.074829101562500e-01	 8.546809288394606e-05
1.108398437500000e-01	 8.546514948002757e-05
1.141967773437500e-01	 8.546285494239540e-05
1.175537109375000e-01	 8.546106148804548e-05
1.209106445312500e-01	 8.545965636469645e-05
1.242675781250000e-01	 8.545855314771105e-05
1.276245117187500e-01	 8.545768531760580e-05
1.309814453125000e-01	 8.545700148383640e-05
1.343383789062500e-01	 8.545646180940585e-05
1.376953125000000e-01	 8.545603531840412e-05
1.410522460937500e-01	 8.545569785801920e-05
1.444091796875000e-01	 8.545543054802350e-05
1.477661132812500e-01	 8.545521859612943e-05
1.511230468750000e-01	 8.545505038889514e-05
1.544799804687500e-01	 8.545491679171873e-05
1.578369140625000e-01	 8.545481060754789e-05
1.611938476562500e-01	 8.545472615747433e-05
1.645507812500000e-01	 8.545465895428622e-05
1.679077148437500e-01	 8.545460544810532e-05
1.712646484375000e-01	 8.545456282748671e-05
1.746215820312500e-01	 8.545452886357911e-05
1.779785156250000e-01	 8.545450178785080e-05
1.813354492187500e-01	 8.545448019593998e-05
1.846923828125000e-01	 8.545446297179960e-05
1.880493164062500e-01	 8.545444922797556e-05
1.914062500000000e-01	 8.545443825836021e-05
1.947631835937500e-01	 8.545442950087559e-05
1.981201171875000e-01	 8.545442250783826e-05
2.014770507812500e-01	 8.545441692256483e-05
2.048339843750000e-01	 8.545441246078181e-05
2.081909179687500e-01	 8.545440889577055e-05
2.115478515625000e-01	 8.545440604678395e-05
2.149047851562500e-01	 8.545440376956996e-05
2.182617187500000e-01	 8.545440194902525e-05
2.216186523437500e-01	 8.545440049329478e-05
2.249755859375000e-01	 8.545439932904551e-05
2.283325195312500e-01	 8.545439839770287e-05
2.316894531250000e-01	 8.545439765252366e-05
2.350463867187500e-01	 8.545439705611577e-05
2.384033203125000e-01	 8.545439657866133e-05
2.417602539062500e-01	 8.545439619633298e-05
2.451171875000000e-01	 8.545439589004996e-05
2.484741210937500e-01	 8.545439564460218e-05
2.518310546875000e-01	 8.545439544783503e-05
2.551879882812500e-01	 8.545439529000319e-05
2.585449218750000e-01	 8.545439516333524e-05
2.619018554687500e-01	 8.545439506161245e-05
2.652587890625000e-01	 8.545439497987286e-05
2.686157226562500e-01	 8.545439491413068e-05
2.719726562500000e-01	 8.545439486121410e-05
2.753295898437500e-01	 8.545439481857315e-05
2.786865234375000e-01	 8.545439478416556e-05
2.820434570312500e-01	 8.545439475636877e-05
2.854003906250000e-01	 8.545439473388948e-05
2.887573242187500e-01	 8.545439471565813e-05
2.921142578125000e-01	 8.545439470086044e-05
2.954711914062500e-01	 8.545439468881846e-05
2.988281250000000e-01	 8.545439467898390e-05
3.021850585937500e-01	 8.545439467093817e-05
3.055419921875000e-01	 8.545439466433273e-05
3.088989257812500e-01	 8.545439465890817e-05
3.122558593750000e-01	 8.545439465442057e-05
3.156127929687500e-01	 8.545439465069728e-05
3.189697265625000e-01	 8.545439464759847e-05
3.223266601562500e-01	 8.545439464502037e-05
3.256835937500000e-01	 8.545439464282349e-05
3.290405273437500e-01	 8.545439464098861e-05
3.323974609375000e-01	 8.545439463941972e-05
3.357543945312500e-01	 8.545439463808043e-05
3.391113281250000e-01	 8.545439463694083e-05
3.424682617187500e-01	 8.545439463595344e-05
3.458251953125000e-01	 8.545439463509936e-05
3.491821289062500e-01	 8.545439463436102e-05
3.525390625000000e-01	 8.545439463370465e-05
3.558959960937500e-01	 8.545439463314471e-05
3.592529296875000e-01	 8.545439463263668e-05
3.626098632812500e-01	 8.545439463218489e-05
3.659667968750000e-01	 8.545439463178694e-05
3.693237304687500e-01	 8.545439463142664e-05
3.726806640625000e-01	 8.545439463110165e-05
3.760375976562500e-01	 8.545439463081544e-05
3.793945312500000e-01	 8.545439463055093e-05
3.827514648437500e-01	 8.545439463031727e-05
3.861083984375000e-01	 8.545439463009542e-05
3.894653320312500e-01	 8.545439462990147e-05
3.928222656250000e-01	 8.545439462972258e-05
3.961791992187500e-01	 8.545439462956182e-05
3.995361328125000e-01	 8.545439462941278e-05
4.028930664062500e-01	 8.545439462926675e-05
4.062500000000000e-01	 8.545439462913694e-05
4.096069335937500e-01	 8.545439462901817e-05
4.129638671875000e-01	 8.545439462891812e-05
4.163208007812500e-01	 8.545439462882888e-05
4.196777343750000e-01	 8.545439462873687e-05
4.230346679687500e-01	 8.545439462864863e-05
4.263916015625000e-01	 8.545439462858744e-05
4.297485351562500e-01	 8.545439462851986e-05
4.331054687500000e-01	 8.545439462845098e-05
4.364624023437500e-01	 8.545439462838615e-05
4.398193359375000e-01	 8.545439462834466e-05
4.431762695312500e-01	 8.545439462829839e-05
4.465332031250000e-01	 8.545439462825016e-05
4.498901367187500e-01	 8.545439462820091e-05
4.532470703125000e-01	 8.545439462816767e-05
4.566040039062500e-01	 8.545439462811415e-05
4.599609375000000e-01	 8.545439462808062e-05
4.633178710937500e-01	 8.545439462804737e-05
4.666748046875000e-01	 8.545439462801929e-05
4.700317382812500e-01	 8.545439462799826e-05
4.733886718750000e-01	 8.545439462796896e-05
4.767456054687500e-01	 8.545439462795034e-05
4.801025390625000e-01	 8.545439462792577e-05
4.834594726562500e-01	 8.545439462791189e-05
4.868164062500000e-01	 8.545439462787892e-05
4.901733398437500e-01	 8.545439462786290e-05
4.935302734375000e-01	 8.545439462785212e-05
4.968872070312500e-01	 8.545439462783253e-05
5.002441406250000e-01	 8.545439462781716e-05
5.036010742187500e-01	 8.545439462781012e-05
5.069580078125000e-01	 8.545439462781750e-05
5.103149414062500e-01	 8.545439462780168e-05
5.136718750000000e-01	 8.545439462779545e-05
5.170288085937500e-01	 8.545439462778635e-05
5.203857421875000e-01	 8.545439462776666e-05
5.237426757812500e-01	 8.545439462774540e-05
5.270996093750000e-01	 8.545439462774812e-05
5.304565429687500e-01	 8.545439462773609e-05
5.338134765625000e-01	 8.545439462773858e-05
5.371704101562500e-01	 8.545439462771213e-05
5.405273437500000e-01	 8.545439462770562e-05
5.438842773437500e-01	 8.545439462771936e-05
5.472412109375000e-01	 8.545439462771641e-05
5.505981445312500e-01	 8.545439462771312e-05
5.539550781250000e-01	 8.545439462770310e-05
5.573120117187500e-01	 8.545439462770954e-05
5.606689453125000e-01	 8.545439462771080e-05
5.640258789062500e-01	 8.545439462771730e-05
5.673828125000000e-01	 8.545439462770754e-05
5.707397460937500e-01	 8.545439462770971e-05
5.740966796875000e-01	 8.545439462771535e-05
5.774536132812500e-01	 8.545439462770230e-05
5.808105468750000e-01	 8.545439462771106e-05
5.841674804687500e-01	 8.545439462771349e-05
5.875244140625000e-01	 8.545439462770653e-05
5.908813476562500e-01	 8.545439462771180e-05
5.942382812500000e-01	 8.545439462771356e-05
5.975952148437500e-01	 8.545439462770466e-05
6.009521484375000e-01	 8.545439462770554e-05
6.043090820312500e-01	 8.545439462770128e-05
6.076660156250000e-01	 8.545439462769682e-05
6.110229492187500e-01	 8.545439462768849e-05
6.143798828125000e-01	 8.545439462770244e-05
6.177368164062500e-01	 8.545439462770440e-05
6.210937500000000e-01	 8.545439462768647e-05
6.244506835937500e-01	 8.545439462769696e-05
6.278076171875000e-01	 8.545439462770595e-05
6.311645507812500e-01	 8.545439462770444e-05
6.345214843750000e-01	 8.545439462770391e-05
6.378784179687500e-01	 8.545439462768615e-05
6.412353515625000e-01	 8.545439462767761e-05
6.445922851562500e-01	 8.545439462767114e-05
6.479492187500000e-01	 8.545439462767307e-05
6.513061523437500e-01	 8.545439462766885e-05
6.546630859375000e-01	 8.545439462766542e-05
6.580200195312500e-01	 8.545439462767491e-05
6.613769531250000e-01	 8.545439462766430e-05
6.647338867187500e-01	 8.545439462765243e-05
6.680908203125000e-01	 8.545439462764684e-05
6.714477539062500e-01	 8.545439462765382e-05
6.748046875000000e-01	 8.545439462765259e-05
6.781616210937500e-01	 8.545439462764794e-05
6.815185546875000e-01	 8.545439462765298e-05
6.848754882812500e-01	 8.545439462765258e-05
6.882324218750000e-01	 8.545439462766064e-05
6.915893554687500e-01	 8.545439462766319e-05
6.949462890625000e-01	 8.545439462766441e-05
6.983032226562500e-01	 8.545439462766460e-05
7.016601562500000e-01	 8.545439462765140e-05
7.050170898437500e-01	 8.545439462764278e-05
7.083740234375000e-01	 8.545439462765121e-05
7.117309570312500e-01	 8.545439462763626e-05
7.150878906250000e-01	 8.545439462765226e-05
7.184448242187500e-01	 8.545439462764188e-05
7.218017578125000e-01	 8.545439462763458e-05
7.251586914062500e-01	 8.545439462762547e-05
7.285156250000000e-01	 8.545439462762241e-05
7.318725585937500e-01	 8.545439462763341e-05
7.352294921875000e-01	 8.545439462762185e-05
7.385864257812500e-01	 8.545439462762055e-05
7.419433593750000e-01	 8.545439462759205e-05
7.453002929687500e-01	 8.545439462758046e-05
7.486572265625000e-01	 8.545439462758401e-05
7.520141601562500e-01	 8.545439462758613e-05
7.553710937500000e-01	 8.545439462758601e-05
7.587280273437500e-01	 8.545439462758023e-05
7.620849609375000e-01	 8.545439462757684e-05
7.654418945312500e-01	 8.545439462756585e-05
7.687988281250000e-01	 8.545439462757449e-05
7.721557617187500e-01	 8.545439462757342e-05
7.755126953125000e-01	 8.545439462758549e-05
7.788696289062500e-01	 8.545439462757588e-05
7.822265625000000e-01	 8.545439462758927e-05
7.855834960937500e-01	 8.545439462757800e-05
7.889404296875000e-01	 8.545439462757511e-05
7.922973632812500e-01	 8.545439462757182e-05
7.956542968750000e-01	 8.545439462757205e-05
7.990112304687500e-01	 8.545439462756927e-05
8.023681640625000e-01	 8.545439462757350e-05
8.057250976562500e-01	 8.545439462756799e-05
8.090820312500000e-01	 8.545439462757431e-05
8.124389648437500e-01	 8.545439462757130e-05
8.157958984375000e-01	 8.545439462756722e-05
8.191528320312500e-01	 8.545439462756810e-05
8.225097656250000e-01	 8.545439462757126e-05
8.258666992187500e-01	 8.545439462756336e-05
8.292236328125000e-01	 8.545439462757417e-05
8.325805664062500e-01	 8.545439462756566e-05
8.359375000000000e-01	 8.545439462757073e-05
8.392944335937500e-01	 8.545439462756383e-05
8.426513671875000e-01	 8.545439462756499e-05
8.460083007812500e-01	 8.545439462755974e-05
8.493652343750000e-01	 8.545439462755423e-05
8.527221679687500e-01	 8.545439462755862e-05
8.560791015625000e-01	 8.545439462756089e-05
8.594360351562500e-01	 8.545439462756768e-05
8.627929687500000e-01	 8.545439462757689e-05
8.661499023437500e-01	 8.545439462758582e-05
8.695068359375000e-01	 8.545439462759202e-05
8.728637695312500e-01	 8.545439462761299e-05
8.762207031250000e-01	 8.545439462760887e-05
8.795776367187500e-01	 8.545439462762028e-05
8.829345703125000e-01	 8.545439462762309e-05
8.862915039062500e-01	 8.545439462761617e-05
8.896484375000000e-01	 8.545439462761337e-05
8.930053710937500e-01	 8.545439462762337e-05
8.963623046875000e-01	 8.545439462763177e-05
8.997192382812500e-01	 8.545439462764779e-05
9.030761718750000e-01	 8.545439462764589e-05
9.064331054687500e-01	 8.545439462763170e-05
9.097900390625000e-01	 8.545439462763920e-05
9.131469726562500e-01	 8.545439462764083e-05
9.165039062500000e-01	 8.545439462764232e-05
9.198608398437500e-01	 8.545439462764984e-05
9.232177734375000e-01	 8.545439462764913e-05
9.265747070312500e-01	 8.545439462765769e-05
9.299316406250000e-01	 8.545439462764916e-05
9.332885742187500e-01	 8.545439462765175e-05
9.366455078125000e-01	 8.545439462764987e-05
9.400024414062500e-01	 8.545439462764692e-05
9.433593750000000e-01	 8.545439462764428e-05
9.467163085937500e-01	 8.545439462765447e-05
9.500732421875000e-01	 8.545439462766320e-05
9.534301757812500e-01	 8.545439462766315e-05
9.567871093750000e-01	 8.545439462766496e-05
9.601440429687500e-01	 8.545439462766372e-05
9.635009765625000e-01	 8.545439462766910e-05
9.668579101562500e-01	 8.545439462767318e-05
9.702148437500000e-01	 8.545439462767383e-05
9.735717773437500e-01	 8.545439462766148e-05
9.769287109375000e-01	 8.545439462766683e-05
9.802856445312500e-01	 8.545439462766792e-05
9.836425781250000e-01	 8.545439462766923e-05
9.869995117187500e-01	 8.545439462766260e-05
9.903564453125000e-01	 8.545439462765670e-05
9.937133789062500e-01	 8.545439462765073e-05
9.970703125000000e-01	 8.545439462763976e-05
1.000000000000000e+00	 8.545439462763222e-05


==> pics/hmhf_singular_adaptive_L1error.dat <==
t	 L1error
0.000000000000000e+00	 6.223298394290290e-17
7.697636825494573e-05	 1.110449078575591e-04
3.386960203217612e-03	 7.163801954301901e-05
6.696944038180279e-03	 7.003433268198103e-05
1.000692787314295e-02	 6.933971493140755e-05
1.331691170810561e-02	 6.893286660487678e-05
1.662689554306828e-02	 6.865342058824603e-05
1.993687937803094e-02	 6.844243916557827e-05
2.324686321299361e-02	 6.827401686476058e-05
2.655684704795628e-02	 6.813500047969588e-05
2.986683088291894e-02	 6.801782275316439e-05
3.317681471788161e-02	 6.791767352354928e-05
3.648679855284428e-02	 6.783126821637117e-05
3.979678238780694e-02	 6.775625692845084e-05
4.310676622276961e-02	 6.769091630529344e-05
4.641675005773228e-02	 6.763398299841534e-05
4.972673389269494e-02	 6.758457232488105e-05
5.303671772765761e-02	 6.754216691283186e-05
5.634670156262028e-02	 6.750669637286299e-05
5.965668539758294e-02	 6.747880001750356e-05
6.296666923254561e-02	 6.746058857768025e-05
6.627665306750828e-02	 6.745817951682791e-05
6.958663690247094e-02	 6.749316761789973e-05
7.289662073743361e-02	 6.773087859338602e-05
7.620660457239628e-02	 9.102336702447039e-05
7.951658840735894e-02	 8.752225898795321e-05
8.282657224232161e-02	 8.711056068547409e-05
8.613655607728428e-02	 8.694943541043198e-05
8.944653991224694e-02	 8.686010845970807e-05
9.275652374720961e-02	 8.680195968465139e-05
9.606650758217228e-02	 8.676068422731583e-05
9.937649141713494e-02	 8.672988712534876e-05
1.026864752520976e-01	 8.670621439167418e-05
1.059964590870603e-01	 8.668768148341594e-05
1.093064429220229e-01	 8.667300077154856e-05
1.126164267569856e-01	 8.666127865789764e-05
1.159264105919483e-01	 8.665186535258895e-05
1.192363944269109e-01	 8.664427327685738e-05
1.225463782618736e-01	 8.663812880905063e-05
1.258563620968363e-01	 8.663314154191568e-05
1.291663459317989e-01	 8.662908347886598e-05
1.324763297667616e-01	 8.662577430028242e-05
1.357863136017243e-01	 8.662307058057989e-05
1.390962974366869e-01	 8.662085771239542e-05
1.424062812716496e-01	 8.661904375897056e-05
1.457162651066123e-01	 8.661755471900797e-05
1.490262489415749e-01	 8.661633084768998e-05
1.523362327765376e-01	 8.661532377844391e-05
1.556462166115003e-01	 8.661449425871159e-05
1.589562004464629e-01	 8.661381036021347e-05
1.622661842814256e-01	 8.661324605818804e-05
1.655761681163883e-01	 8.661278009944349e-05
1.688861519513509e-01	 8.661239509724877e-05
1.721961357863136e-01	 8.661207680520166e-05
1.755061196212763e-01	 8.661181353311119e-05
1.788161034562389e-01	 8.661159567569372e-05
1.821260872912016e-01	 8.661141533121766e-05
1.854360711261643e-01	 8.661126599237274e-05
1.887460549611269e-01	 8.661114229493459e-05
1.920560387960896e-01	 8.661103981307200e-05
1.953660226310523e-01	 8.661095489237510e-05
1.986760064660149e-01	 8.661088451321725e-05
2.019859903009776e-01	 8.661082617898930e-05
2.052959741359403e-01	 8.661077782436855e-05
2.086059579709029e-01	 8.661073773995891e-05
2.119159418058656e-01	 8.661070451042443e-05
2.152259256408283e-01	 8.661067696341635e-05
2.185359094757909e-01	 8.661065412760810e-05
2.218458933107536e-01	 8.661063519796466e-05
2.251558771457163e-01	 8.661061950717458e-05
2.284658609806789e-01	 8.661060650201234e-05
2.317758448156416e-01	 8.661059572368861e-05
2.350858286506043e-01	 8.661058679175965e-05
2.383958124855669e-01	 8.661057939068257e-05
2.417057963205296e-01	 8.661057325880747e-05
2.450157801554923e-01	 8.661056817909499e-05
2.483257639904549e-01	 8.661056397153783e-05
2.516357478254176e-01	 8.661056048682848e-05
2.549457316603803e-01	 8.661055760119887e-05
2.582557154953429e-01	 8.661055521195124e-05
2.615656993303056e-01	 8.661055323396519e-05
2.648756831652683e-01	 8.661055159666446e-05
2.681856670002309e-01	 8.661055024153750e-05
2.714956508351936e-01	 8.661054912008272e-05
2.748056346701563e-01	 8.661054819210790e-05
2.781156185051190e-01	 8.661054742433041e-05
2.814256023400816e-01	 8.661054678911922e-05
2.847355861750442e-01	 8.661054626363173e-05
2.880455700100069e-01	 8.661054582893603e-05
2.913555538449696e-01	 8.661054546935550e-05
2.946655376799323e-01	 8.661054517191343e-05
2.979755215148949e-01	 8.661054492586002e-05
3.012855053498576e-01	 8.661054472230707e-05
3.045954891848203e-01	 8.661054455387354e-05
3.079054730197829e-01	 8.661054441451268e-05
3.112154568547456e-01	 8.661054429916143e-05
3.145254406897083e-01	 8.661054420366259e-05
3.178354245246710e-01	 8.661054412456868e-05
3.211454083596336e-01	 8.661054405904064e-05
3.244553921945962e-01	 8.661054400472672e-05
3.277653760295589e-01	 8.661054395967009e-05
3.310753598645216e-01	 8.661054392226884e-05
3.343853436994842e-01	 8.661054389119392e-05
3.376953275344469e-01	 8.661054386535640e-05
3.410053113694096e-01	 8.661054384384569e-05
3.443152952043723e-01	 8.661054382592232e-05
3.476252790393349e-01	 8.661054381096432e-05
3.509352628742976e-01	 8.661054379844550e-05
3.542452467092603e-01	 8.661054378795180e-05
3.575552305442229e-01	 8.661054377915079e-05
3.608652143791856e-01	 8.661054377174859e-05
3.641751982141482e-01	 8.661054376551466e-05
3.674851820491109e-01	 8.661054376022379e-05
3.707951658840736e-01	 8.661054375575220e-05
3.741051497190362e-01	 8.661054375193959e-05
3.774151335539989e-01	 8.661054374869899e-05
3.807251173889616e-01	 8.661054374591997e-05
3.840351012239243e-01	 8.661054374352378e-05
3.873450850588869e-01	 8.661054374145378e-05
3.906550688938496e-01	 8.661054373966665e-05
3.939650527288123e-01	 8.661054373811620e-05
3.972750365637749e-01	 8.661054373676098e-05
4.005850203987376e-01	 8.661054373555659e-05
4.038950042337002e-01	 8.661054373449928e-05
4.072049880686629e-01	 8.661054373357101e-05
4.105149719036256e-01	 8.661054373273849e-05
4.138249557385882e-01	 8.661054373199209e-05
4.171349395735509e-01	 8.661054373131861e-05
4.204449234085136e-01	 8.661054373072387e-05
4.237549072434763e-01	 8.661054373016835e-05
4.270648910784389e-01	 8.661054372967989e-05
4.303748749134016e-01	 8.661054372922878e-05
4.336848587483643e-01	 8.661054372881496e-05
4.369948425833269e-01	 8.661054372844213e-05
4.403048264182896e-01	 8.661054372810262e-05
4.436148102532523e-01	 8.661054372779141e-05
4.469247940882149e-01	 8.661054372750159e-05
4.502347779231776e-01	 8.661054372724540e-05
4.535447617581402e-01	 8.661054372700274e-05
4.568547455931029e-01	 8.661054372678088e-05
4.601647294280656e-01	 8.661054372657002e-05
4.634747132630282e-01	 8.661054372638081e-05
4.667846970979909e-01	 8.661054372620567e-05
4.700946809329536e-01	 8.661054372604069e-05
4.734046647679163e-01	 8.661054372589623e-05
4.767146486028789e-01	 8.661054372574878e-05
4.800246324378416e-01	 8.661054372562290e-05
4.833346162728043e-01	 8.661054372550242e-05
4.866446001077669e-01	 8.661054372539824e-05
4.899545839427296e-01	 8.661054372529313e-05
4.932645677776922e-01	 8.661054372519581e-05
4.965745516126549e-01	 8.661054372510552e-05
4.998845354476176e-01	 8.661054372502078e-05
5.031945192825803e-01	 8.661054372494813e-05
5.065045031175429e-01	 8.661054372487240e-05
5.098144869525055e-01	 8.661054372481333e-05
5.131244707874683e-01	 8.661054372474277e-05
5.164344546224309e-01	 8.661054372468313e-05
5.197444384573936e-01	 8.661054372462279e-05
5.230544222923562e-01	 8.661054372456575e-05
5.263644061273189e-01	 8.661054372451014e-05
5.296743899622816e-01	 8.661054372446927e-05
5.329843737972443e-01	 8.661054372442701e-05
5.362943576322069e-01	 8.661054372438324e-05
5.396043414671696e-01	 8.661054372434285e-05
5.429143253021322e-01	 8.661054372430978e-05
5.462243091370950e-01	 8.661054372427388e-05
5.495342929720576e-01	 8.661054372424782e-05
5.528442768070202e-01	 8.661054372420340e-05
5.561542606419829e-01	 8.661054372418608e-05
5.594642444769455e-01	 8.661054372416499e-05
5.627742283119083e-01	 8.661054372414135e-05
5.660842121468709e-01	 8.661054372413130e-05
5.693941959818336e-01	 8.661054372410341e-05
5.727041798167962e-01	 8.661054372408497e-05
5.760141636517589e-01	 8.661054372407804e-05
5.793241474867216e-01	 8.661054372406264e-05
5.826341313216843e-01	 8.661054372404948e-05
5.859441151566469e-01	 8.661054372403572e-05
5.892540989916095e-01	 8.661054372403320e-05
5.925640828265722e-01	 8.661054372401552e-05
5.958740666615349e-01	 8.661054372400904e-05
5.991840504964976e-01	 8.661054372399783e-05
6.024940343314602e-01	 8.661054372398428e-05
6.058040181664229e-01	 8.661054372397105e-05
6.091140020013855e-01	 8.661054372396196e-05
6.124239858363483e-01	 8.661054372396338e-05
6.157339696713109e-01	 8.661054372395845e-05
6.190439535062736e-01	 8.661054372395192e-05
6.223539373412362e-01	 8.661054372394297e-05
6.256639211761990e-01	 8.661054372392691e-05
6.289739050111616e-01	 8.661054372392589e-05
6.322838888461242e-01	 8.661054372391844e-05
6.355938726810869e-01	 8.661054372391126e-05
6.389038565160495e-01	 8.661054372390413e-05
6.422138403510123e-01	 8.661054372391196e-05
6.455238241859749e-01	 8.661054372390757e-05
6.488338080209376e-01	 8.661054372391440e-05
6.521437918559002e-01	 8.661054372390324e-05
6.554537756908629e-01	 8.661054372390527e-05
6.587637595258256e-01	 8.661054372390170e-05
6.620737433607883e-01	 8.661054372389273e-05
6.653837271957509e-01	 8.661054372389180e-05
6.686937110307136e-01	 8.661054372388779e-05
6.720036948656762e-01	 8.661054372388104e-05
6.753136787006389e-01	 8.661054372387406e-05
6.786236625356016e-01	 8.661054372387364e-05
6.819336463705642e-01	 8.661054372387396e-05
6.852436302055269e-01	 8.661054372386442e-05
6.885536140404895e-01	 8.661054372386796e-05
6.918635978754523e-01	 8.661054372385671e-05
6.951735817104149e-01	 8.661054372385126e-05
6.984835655453776e-01	 8.661054372384398e-05
7.017935493803402e-01	 8.661054372384043e-05
7.051035332153029e-01	 8.661054372384062e-05
7.084135170502656e-01	 8.661054372382273e-05
7.117235008852283e-01	 8.661054372382360e-05
7.150334847201909e-01	 8.661054372382147e-05
7.183434685551535e-01	 8.661054372383417e-05
7.216534523901162e-01	 8.661054372383875e-05
7.249634362250789e-01	 8.661054372383769e-05
7.282734200600416e-01	 8.661054372383867e-05
7.315834038950042e-01	 8.661054372385079e-05
7.348933877299669e-01	 8.661054372384894e-05
7.382033715649295e-01	 8.661054372385691e-05
7.415133553998923e-01	 8.661054372385214e-05
7.448233392348549e-01	 8.661054372384279e-05
7.481333230698176e-01	 8.661054372383837e-05
7.514433069047802e-01	 8.661054372383822e-05
7.547532907397428e-01	 8.661054372384041e-05
7.580632745747056e-01	 8.661054372383265e-05
7.613732584096682e-01	 8.661054372382201e-05
7.646832422446309e-01	 8.661054372381730e-05
7.679932260795935e-01	 8.661054372382325e-05
7.713032099145563e-01	 8.661054372382002e-05
7.746131937495189e-01	 8.661054372381775e-05
7.779231775844816e-01	 8.661054372381864e-05
7.812331614194442e-01	 8.661054372382531e-05
7.845431452544069e-01	 8.661054372381574e-05
7.878531290893696e-01	 8.661054372381468e-05
7.911631129243323e-01	 8.661054372380929e-05
7.944730967592949e-01	 8.661054372380446e-05
7.977830805942575e-01	 8.661054372380566e-05
8.010930644292202e-01	 8.661054372380151e-05
8.044030482641829e-01	 8.661054372380286e-05
8.077130320991456e-01	 8.661054372380674e-05
8.110230159341082e-01	 8.661054372381329e-05
8.143329997690709e-01	 8.661054372382088e-05
8.176429836040335e-01	 8.661054372382826e-05
8.209529674389963e-01	 8.661054372382117e-05
8.242629512739589e-01	 8.661054372382927e-05
8.275729351089216e-01	 8.661054372382716e-05
8.308829189438842e-01	 8.661054372382534e-05
8.341929027788469e-01	 8.661054372382529e-05
8.375028866138096e-01	 8.661054372382517e-05
8.408128704487722e-01	 8.661054372382607e-05
8.441228542837349e-01	 8.661054372381612e-05
8.474328381186975e-01	 8.661054372382523e-05
8.507428219536602e-01	 8.661054372382359e-05
8.540528057886229e-01	 8.661054372382246e-05
8.573627896235856e-01	 8.661054372382290e-05
8.606727734585482e-01	 8.661054372382227e-05
8.639827572935109e-01	 8.661054372382020e-05
8.672927411284735e-01	 8.661054372381462e-05
8.706027249634363e-01	 8.661054372381448e-05
8.739127087983989e-01	 8.661054372381402e-05
8.772226926333616e-01	 8.661054372381750e-05
8.805326764683242e-01	 8.661054372382894e-05
8.838426603032868e-01	 8.661054372383913e-05
8.871526441382496e-01	 8.661054372383723e-05
8.904626279732122e-01	 8.661054372383436e-05
8.937726118081749e-01	 8.661054372383973e-05
8.970825956431375e-01	 8.661054372383238e-05
9.003925794781003e-01	 8.661054372382997e-05
9.037025633130629e-01	 8.661054372382909e-05
9.070125471480256e-01	 8.661054372382265e-05
9.103225309829882e-01	 8.661054372382311e-05
9.136325148179509e-01	 8.661054372380373e-05
9.169424986529136e-01	 8.661054372380852e-05
9.202524824878762e-01	 8.661054372381498e-05
9.235624663228389e-01	 8.661054372381792e-05
9.268724501578015e-01	 8.661054372381994e-05
9.301824339927642e-01	 8.661054372383049e-05
9.334924178277269e-01	 8.661054372382273e-05
9.368024016626896e-01	 8.661054372380833e-05
9.401123854976522e-01	 8.661054372381357e-05
9.434223693326149e-01	 8.661054372382258e-05
9.467323531675775e-01	 8.661054372382006e-05
9.500423370025403e-01	 8.661054372382543e-05
9.533523208375029e-01	 8.661054372382332e-05
9.566623046724656e-01	 8.661054372382300e-05
9.599722885074282e-01	 8.661054372382485e-05
9.632822723423908e-01	 8.661054372383557e-05
9.665922561773536e-01	 8.661054372382783e-05
9.699022400123162e-01	 8.661054372382235e-05
9.732122238472789e-01	 8.661054372382611e-05
9.765222076822415e-01	 8.661054372381959e-05
9.798321915172042e-01	 8.661054372382077e-05
9.831421753521669e-01	 8.661054372382100e-05
9.864521591871296e-01	 8.661054372381281e-05
9.897621430220922e-01	 8.661054372382363e-05
9.930721268570549e-01	 8.661054372381901e-05
9.963821106920175e-01	 8.661054372382979e-05
9.996920945269803e-01	 8.661054372382100e-05
1.000000000000000e+00	 8.661054372382441e-05


==> pics/hmhf_singular_adaptive_energies.dat <==
t	 energy
0.000000000000000e+00	 7.091329804516116e+01
7.697636825494573e-05	 6.908994585493186e+01
3.386960203217612e-03	 5.656358470293502e+01
6.696944038180279e-03	 5.141421202919267e+01
1.000692787314295e-02	 4.771202937770525e+01
1.331691170810561e-02	 4.474167911547254e+01
1.662689554306828e-02	 4.223541759429915e+01
1.993687937803094e-02	 4.006336044289394e+01
2.324686321299361e-02	 3.815065003568033e+01
2.655684704795628e-02	 3.644826054873443e+01
2.986683088291894e-02	 3.492107624186271e+01
3.317681471788161e-02	 3.354238365864526e+01
3.648679855284428e-02	 3.229100619818483e+01
3.979678238780694e-02	 3.114964036904911e+01
4.310676622276961e-02	 3.010379241250686e+01
4.641675005773228e-02	 2.914103559731681e+01
4.972673389269494e-02	 2.825043728945792e+01
5.303671772765761e-02	 2.742205265610368e+01
5.634670156262028e-02	 2.664638013074267e+01
5.965668539758294e-02	 2.591360587023640e+01
6.296666923254561e-02	 2.521222275290613e+01
6.627665306750828e-02	 2.452579988754448e+01
6.958663690247094e-02	 2.382316590063672e+01
7.289662073743361e-02	 2.298856771405271e+01
7.620660457239628e-02	 1.218033686845001e+01
7.951658840735894e-02	 9.705100874750897e+00
8.282657224232161e-02	 8.803931118449190e+00
8.613655607728428e-02	 8.249301577312258e+00
8.944653991224694e-02	 7.856892732794912e+00
9.275652374720961e-02	 7.562096591949167e+00
9.606650758217228e-02	 7.333673758196317e+00
9.937649141713494e-02	 7.153536897876696e+00
1.026864752520976e-01	 7.009939400116211e+00
1.059964590870603e-01	 6.894657301521929e+00
1.093064429220229e-01	 6.801646497936114e+00
1.126164267569856e-01	 6.726324910287298e+00
1.159264105919483e-01	 6.665148707827315e+00
1.192363944269109e-01	 6.615340611053436e+00
1.225463782618736e-01	 6.574704186886867e+00
1.258563620968363e-01	 6.541490869187967e+00
1.291663459317989e-01	 6.514301588388032e+00
1.324763297667616e-01	 6.492012359437670e+00
1.357863136017243e-01	 6.473717116116507e+00
1.390962974366869e-01	 6.458683309271755e+00
1.424062812716496e-01	 6.446317137305322e+00
1.457162651066123e-01	 6.436136146789058e+00
1.490262489415749e-01	 6.427747529623729e+00
1.523362327765376e-01	 6.420830857229758e+00
1.556462166115003e-01	 6.415124292052800e+00
1.589562004464629e-01	 6.410413538283193e+00
1.622661842814256e-01	 6.406522959991709e+00
1.655761681163883e-01	 6.403308421079225e+00
1.688861519513509e-01	 6.400651498013040e+00
1.721961357863136e-01	 6.398454790736134e+00
1.755061196212763e-01	 6.396638114799646e+00
1.788161034562389e-01	 6.395135402676159e+00
1.821260872912016e-01	 6.393892177341627e+00
1.854360711261643e-01	 6.392863488808162e+00
1.887460549611269e-01	 6.392012226050306e+00
1.920560387960896e-01	 6.391307733990062e+00
1.953660226310523e-01	 6.390724678883697e+00
1.986760064660149e-01	 6.390242116353265e+00
2.019859903009776e-01	 6.389842725018612e+00
2.052959741359403e-01	 6.389512175670625e+00
2.086059579709029e-01	 6.389238611543675e+00
2.119159418058656e-01	 6.389012219773084e+00
2.152259256408283e-01	 6.388824877782686e+00
2.185359094757909e-01	 6.388669861312985e+00
2.218458933107536e-01	 6.388541603207328e+00
2.251558771457163e-01	 6.388435494031751e+00
2.284658609806789e-01	 6.388347717201523e+00
2.317758448156416e-01	 6.388275112590224e+00
2.350858286506043e-01	 6.388215063664643e+00
2.383958124855669e-01	 6.388165404061601e+00
2.417057963205296e-01	 6.388124340240280e+00
2.450157801554923e-01	 6.388090387431824e+00
2.483257639904549e-01	 6.388062316592483e+00
2.516357478254176e-01	 6.388039110465133e+00
2.549457316603803e-01	 6.388019927182327e+00
2.582557154953429e-01	 6.388004070114998e+00
2.615656993303056e-01	 6.387990962894675e+00
2.648756831652683e-01	 6.387980128721578e+00
2.681856670002309e-01	 6.387971173223566e+00
2.714956508351936e-01	 6.387963770257572e+00
2.748056346701563e-01	 6.387957650149006e+00
2.781156185051190e-01	 6.387952589951376e+00
2.814256023400816e-01	 6.387948405380084e+00
2.847355861750442e-01	 6.387944944133261e+00
2.880455700100069e-01	 6.387942080362044e+00
2.913555538449696e-01	 6.387939710092858e+00
2.946655376799323e-01	 6.387937747438778e+00
2.979755215148949e-01	 6.387936121464120e+00
3.012855053498576e-01	 6.387934773590229e+00
3.045954891848203e-01	 6.387933655449562e+00
3.079054730197829e-01	 6.387932727110654e+00
3.112154568547456e-01	 6.387931955610441e+00
3.145254406897083e-01	 6.387931313740700e+00
3.178354245246710e-01	 6.387930779045086e+00
3.211454083596336e-01	 6.387930332990064e+00
3.244553921945962e-01	 6.387929960280198e+00
3.277653760295589e-01	 6.387929648292094e+00
3.310753598645216e-01	 6.387929386607373e+00
3.343853436994842e-01	 6.387929166626680e+00
3.376953275344469e-01	 6.387928981251209e+00
3.410053113694096e-01	 6.387928824619776e+00
3.443152952043723e-01	 6.387928691891897e+00
3.476252790393349e-01	 6.387928579068792e+00
3.509352628742976e-01	 6.387928482845742e+00
3.542452467092603e-01	 6.387928400490339e+00
3.575552305442229e-01	 6.387928329742053e+00
3.608652143791856e-01	 6.387928268729522e+00
3.641751982141482e-01	 6.387928215902297e+00
3.674851820491109e-01	 6.387928169974597e+00
3.707951658840736e-01	 6.387928129878999e+00
3.741051497190362e-01	 6.387928094728292e+00
3.774151335539989e-01	 6.387928063783885e+00
3.807251173889616e-01	 6.387928036430102e+00
3.840351012239243e-01	 6.387928012152699e+00
3.873450850588869e-01	 6.387927990521219e+00
3.906550688938496e-01	 6.387927971174717e+00
3.939650527288123e-01	 6.387927953809624e+00
3.972750365637749e-01	 6.387927938169999e+00
4.005850203987376e-01	 6.387927924039364e+00
4.038950042337002e-01	 6.387927911234140e+00
4.072049880686629e-01	 6.387927899597970e+00
4.105149719036256e-01	 6.387927888997312e+00
4.138249557385882e-01	 6.387927879317600e+00
4.171349395735509e-01	 6.387927870460210e+00
4.204449234085136e-01	 6.387927862339791e+00
4.237549072434763e-01	 6.387927854882258e+00
4.270648910784389e-01	 6.387927848022979e+00
4.303748749134016e-01	 6.387927841705332e+00
4.336848587483643e-01	 6.387927835879461e+00
4.369948425833269e-01	 6.387927830501376e+00
4.403048264182896e-01	 6.387927825531913e+00
4.436148102532523e-01	 6.387927820936275e+00
4.469247940882149e-01	 6.387927816683282e+00
4.502347779231776e-01	 6.387927812744928e+00
4.535447617581402e-01	 6.387927809096000e+00
4.568547455931029e-01	 6.387927805713636e+00
4.601647294280656e-01	 6.387927802577172e+00
4.634747132630282e-01	 6.387927799667723e+00
4.667846970979909e-01	 6.387927796968157e+00
4.700946809329536e-01	 6.387927794462742e+00
4.734046647679163e-01	 6.387927792137081e+00
4.767146486028789e-01	 6.387927789977971e+00
4.800246324378416e-01	 6.387927787973222e+00
4.833346162728043e-01	 6.387927786111661e+00
4.866446001077669e-01	 6.387927784382956e+00
4.899545839427296e-01	 6.387927782777570e+00
4.932645677776922e-01	 6.387927781286649e+00
4.965745516126549e-01	 6.387927779902071e+00
4.998845354476176e-01	 6.387927778616241e+00
5.031945192825803e-01	 6.387927777422158e+00
5.065045031175429e-01	 6.387927776313323e+00
5.098144869525055e-01	 6.387927775283716e+00
5.131244707874683e-01	 6.387927774327714e+00
5.164344546224309e-01	 6.387927773440112e+00
5.197444384573936e-01	 6.387927772616111e+00
5.230544222923562e-01	 6.387927771851165e+00
5.263644061273189e-01	 6.387927771141150e+00
5.296743899622816e-01	 6.387927770482163e+00
5.329843737972443e-01	 6.387927769870581e+00
5.362943576322069e-01	 6.387927769303079e+00
5.396043414671696e-01	 6.387927768776526e+00
5.429143253021322e-01	 6.387927768287997e+00
5.462243091370950e-01	 6.387927767834814e+00
5.495342929720576e-01	 6.387927767414477e+00
5.528442768070202e-01	 6.387927767024630e+00
5.561542606419829e-01	 6.387927766663109e+00
5.594642444769455e-01	 6.387927766327899e+00
5.627742283119083e-01	 6.387927766017127e+00
5.660842121468709e-01	 6.387927765729021e+00
5.693941959818336e-01	 6.387927765461992e+00
5.727041798167962e-01	 6.387927765214529e+00
5.760141636517589e-01	 6.387927764985193e+00
5.793241474867216e-01	 6.387927764772704e+00
5.826341313216843e-01	 6.387927764575856e+00
5.859441151566469e-01	 6.387927764393497e+00
5.892540989916095e-01	 6.387927764224611e+00
5.925640828265722e-01	 6.387927764068202e+00
5.958740666615349e-01	 6.387927763923375e+00
5.991840504964976e-01	 6.387927763789285e+00
6.024940343314602e-01	 6.387927763665150e+00
6.058040181664229e-01	 6.387927763550266e+00
6.091140020013855e-01	 6.387927763443939e+00
6.124239858363483e-01	 6.387927763345528e+00
6.157339696713109e-01	 6.387927763254505e+00
6.190439535062736e-01	 6.387927763170275e+00
6.223539373412362e-01	 6.387927763092368e+00
6.256639211761990e-01	 6.387927763020322e+00
6.289739050111616e-01	 6.387927762953700e+00
6.322838888461242e-01	 6.387927762892089e+00
6.355938726810869e-01	 6.387927762835140e+00
6.389038565160495e-01	 6.387927762782492e+00
6.422138403510123e-01	 6.387927762733829e+00
6.455238241859749e-01	 6.387927762688866e+00
6.488338080209376e-01	 6.387927762647316e+00
6.521437918559002e-01	 6.387927762608948e+00
6.554537756908629e-01	 6.387927762573473e+00
6.587637595258256e-01	 6.387927762540730e+00
6.620737433607883e-01	 6.387927762510507e+00
6.653837271957509e-01	 6.387927762482565e+00
6.686937110307136e-01	 6.387927762456799e+00
6.720036948656762e-01	 6.387927762432996e+00
6.753136787006389e-01	 6.387927762411028e+00
6.786236625356016e-01	 6.387927762390770e+00
6.819336463705642e-01	 6.387927762372067e+00
6.852436302055269e-01	 6.387927762354813e+00
6.885536140404895e-01	 6.387927762338910e+00
6.918635978754523e-01	 6.387927762324225e+00
6.951735817104149e-01	 6.387927762310683e+00
6.984835655453776e-01	 6.387927762298210e+00
7.017935493803402e-01	 6.387927762286704e+00
7.051035332153029e-01	 6.387927762276094e+00
7.084135170502656e-01	 6.387927762266335e+00
7.117235008852283e-01	 6.387927762257320e+00
7.150334847201909e-01	 6.387927762249025e+00
7.183434685551535e-01	 6.387927762241381e+00
7.216534523901162e-01	 6.387927762234348e+00
7.249634362250789e-01	 6.387927762227852e+00
7.282734200600416e-01	 6.387927762221888e+00
7.315834038950042e-01	 6.387927762216385e+00
7.348933877299669e-01	 6.387927762211337e+00
7.382033715649295e-01	 6.387927762206663e+00
7.415133553998923e-01	 6.387927762202383e+00
7.448233392348549e-01	 6.387927762198435e+00
7.481333230698176e-01	 6.387927762194803e+00
7.514433069047802e-01	 6.387927762191478e+00
7.547532907397428e-01	 6.387927762188404e+00
7.580632745747056e-01	 6.387927762185578e+00
7.613732584096682e-01	 6.387927762182986e+00
7.646832422446309e-01	 6.387927762180605e+00
7.679932260795935e-01	 6.387927762178402e+00
7.713032099145563e-01	 6.387927762176408e+00
7.746131937495189e-01	 6.387927762174546e+00
7.779231775844816e-01	 6.387927762172841e+00
7.812331614194442e-01	 6.387927762171292e+00
7.845431452544069e-01	 6.387927762169857e+00
7.878531290893696e-01	 6.387927762168532e+00
7.911631129243323e-01	 6.387927762167335e+00
7.944730967592949e-01	 6.387927762166222e+00
7.977830805942575e-01	 6.387927762165194e+00
8.010930644292202e-01	 6.387927762164253e+00
8.044030482641829e-01	 6.387927762163407e+00
8.077130320991456e-01	 6.387927762162620e+00
8.110230159341082e-01	 6.387927762161904e+00
8.143329997690709e-01	 6.387927762161231e+00
8.176429836040335e-01	 6.387927762160627e+00
8.209529674389963e-01	 6.387927762160072e+00
8.242629512739589e-01	 6.387927762159567e+00
8.275729351089216e-01	 6.387927762159093e+00
8.308829189438842e-01	 6.387927762158666e+00
8.341929027788469e-01	 6.387927762158276e+00
8.375028866138096e-01	 6.387927762157913e+00
8.408128704487722e-01	 6.387927762157590e+00
8.441228542837349e-01	 6.387927762157281e+00
8.474328381186975e-01	 6.387927762156997e+00
8.507428219536602e-01	 6.387927762156766e+00
8.540528057886229e-01	 6.387927762156528e+00
8.573627896235856e-01	 6.387927762156311e+00
8.606727734585482e-01	 6.387927762156133e+00
8.639827572935109e-01	 6.387927762155944e+00
8.672927411284735e-01	 6.387927762155782e+00
8.706027249634363e-01	 6.387927762155638e+00
8.739127087983989e-01	 6.387927762155501e+00
8.772226926333616e-01	 6.387927762155382e+00
8.805326764683242e-01	 6.387927762155270e+00
8.838426603032868e-01	 6.387927762155164e+00
8.871526441382496e-01	 6.387927762155059e+00
8.904626279732122e-01	 6.387927762154982e+00
8.937726118081749e-01	 6.387927762154905e+00
8.970825956431375e-01	 6.387927762154828e+00
9.003925794781003e-01	 6.387927762154761e+00
9.037025633130629e-01	 6.387927762154707e+00
9.070125471480256e-01	 6.387927762154655e+00
9.103225309829882e-01	 6.387927762154606e+00
9.136325148179509e-01	 6.387927762154552e+00
9.169424986529136e-01	 6.387927762154525e+00
9.202524824878762e-01	 6.387927762154492e+00
9.235624663228389e-01	 6.387927762154439e+00
9.268724501578015e-01	 6.387927762154407e+00
9.301824339927642e-01	 6.387927762154376e+00
9.334924178277269e-01	 6.387927762154348e+00
9.368024016626896e-01	 6.387927762154342e+00
9.401123854976522e-01	 6.387927762154312e+00
9.434223693326149e-01	 6.387927762154293e+00
9.467323531675775e-01	 6.387927762154276e+00
9.500423370025403e-01	 6.387927762154259e+00
9.533523208375029e-01	 6.387927762154247e+00
9.566623046724656e-01	 6.387927762154239e+00
9.599722885074282e-01	 6.387927762154209e+00
9.632822723423908e-01	 6.387927762154201e+00
9.665922561773536e-01	 6.387927762154188e+00
9.699022400123162e-01	 6.387927762154186e+00
9.732122238472789e-01	 6.387927762154183e+00
9.765222076822415e-01	 6.387927762154174e+00
9.798321915172042e-01	 6.387927762154156e+00
9.831421753521669e-01	 6.387927762154156e+00
9.864521591871296e-01	 6.387927762154148e+00
9.897621430220922e-01	 6.387927762154145e+00
9.930721268570549e-01	 6.387927762154142e+00
9.963821106920175e-01	 6.387927762154133e+00
9.996920945269803e-01	 6.387927762154123e+00
1.000000000000000e+00	 6.387927762154133e+00


==> pics/hmhf_singular_adaptive_tau.dat <==
t	 tau
0.000000000000000e+00	 6.103515625000000e-05
3.309983834962667e-03	 6.111348415434762e-05
6.619967669925333e-03	 6.119388555522969e-05
9.929951504887999e-03	 6.127449878341104e-05
1.323993533985067e-02	 6.135532467711030e-05
1.654991917481333e-02	 6.143636407897430e-05
1.985990300977600e-02	 6.151761783610780e-05
2.316988684473867e-02	 6.159908680010235e-05
2.647987067970133e-02	 6.168077182706654e-05
2.978985451466400e-02	 6.176267377765579e-05
3.309983834962667e-02	 6.184479351710256e-05
3.640982218458933e-02	 6.192713191524695e-05
3.971980601955200e-02	 6.200968984656724e-05
4.302978985451467e-02	 6.209246819021099e-05
4.633977368947733e-02	 6.217546783002614e-05
4.964975752443999e-02	 6.225868965459253e-05
5.295974135940267e-02	 6.234213455725353e-05
5.626972519436533e-02	 6.242580343614835e-05
5.957970902932799e-02	 6.250969719424351e-05
6.288969286429066e-02	 6.259381673936608e-05
6.619967669925333e-02	 6.262713338680415e-05
6.950966053421599e-02	 6.254291643692591e-05
7.281964436917866e-02	 6.245892568726570e-05
7.612962820414133e-02	 6.242577986165258e-05
7.943961203910399e-02	 6.250967355634330e-05
8.274959587406666e-02	 6.259379303780535e-05
8.605957970902933e-02	 6.267813921875733e-05
8.936956354399199e-02	 6.276271301684387e-05
9.267954737895466e-02	 6.284751535466888e-05
9.598953121391733e-02	 6.293254715982916e-05
9.929951504887999e-02	 6.301780936494806e-05
1.026094988838427e-01	 6.310330290770972e-05
1.059194827188053e-01	 6.318902873089334e-05
1.092294665537680e-01	 6.327498778240787e-05
1.125394503887307e-01	 6.336118101532711e-05
1.158494342236933e-01	 6.344760938792474e-05
1.191594180586560e-01	 6.353427386370978e-05
1.224694018936187e-01	 6.362117541146254e-05
1.257793857285813e-01	 6.370831500527070e-05
1.290893695635440e-01	 6.379569362456560e-05
1.323993533985067e-01	 6.388331225415900e-05
1.357093372334693e-01	 6.397117188428022e-05
1.390193210684320e-01	 6.405927351061318e-05
1.423293049033947e-01	 6.414761813433427e-05
1.456392887383573e-01	 6.423620676214999e-05
1.489492725733200e-01	 6.432504040633536e-05
1.522592564082827e-01	 6.441412008477247e-05
1.555692402432453e-01	 6.450344682098939e-05
1.588792240782080e-01	 6.459302164419925e-05
1.621892079131707e-01	 6.468284558933980e-05
1.654991917481333e-01	 6.477291969711328e-05
1.688091755830960e-01	 6.486324501402680e-05
1.721191594180587e-01	 6.495382259243256e-05
1.754291432530213e-01	 6.504465349056897e-05
1.787391270879840e-01	 6.513573877260146e-05
1.820491109229466e-01	 6.522707950866466e-05
1.853590947579093e-01	 6.531867677490385e-05
1.886690785928720e-01	 6.541053165351724e-05
1.919790624278347e-01	 6.550264523279877e-05
1.952890462627973e-01	 6.559501860718094e-05
1.985990300977600e-01	 6.568765287727837e-05
2.019090139327226e-01	 6.578054914993124e-05
2.052189977676853e-01	 6.587370853824951e-05
2.085289816026480e-01	 6.596713216165726e-05
2.118389654376107e-01	 6.606082114593773e-05
2.151489492725733e-01	 6.615477662327844e-05
2.184589331075360e-01	 6.624899973231684e-05
2.217689169424986e-01	 6.634349161818605e-05
2.250789007774613e-01	 6.643825343256163e-05
2.283888846124240e-01	 6.653328633370801e-05
2.316988684473867e-01	 6.662859148652610e-05
2.350088522823493e-01	 6.672417006260050e-05
2.383188361173120e-01	 6.682002324024751e-05
2.416288199522746e-01	 6.691615220456393e-05
2.449388037872373e-01	 6.701255814747545e-05
2.482487876222000e-01	 6.710924226778636e-05
2.515587714571627e-01	 6.720620577122876e-05
2.548687552921253e-01	 6.730344987051298e-05
2.581787391270880e-01	 6.740097578537809e-05
2.614887229620507e-01	 6.749878474264279e-05
2.647987067970133e-01	 6.759687797625709e-05
2.681086906319760e-01	 6.769525672735396e-05
2.714186744669386e-01	 6.779392224430166e-05
2.747286583019013e-01	 6.789287578275687e-05
2.780386421368640e-01	 6.799211860571741e-05
2.813486259718266e-01	 6.809165198357651e-05
2.846586098067893e-01	 6.819147719417674e-05
2.879685936417520e-01	 6.829159552286473e-05
2.912785774767147e-01	 6.839200826254636e-05
2.945885613116773e-01	 6.849271671374226e-05
2.978985451466400e-01	 6.859372218464424e-05
3.012085289816027e-01	 6.869502599117173e-05
3.045185128165653e-01	 6.879662945702900e-05
3.078284966515280e-01	 6.889853391376277e-05
3.111384804864906e-01	 6.900074070082038e-05
3.144484643214533e-01	 6.910325116560854e-05
3.177584481564160e-01	 6.920606666355242e-05
3.210684319913786e-01	 6.930918855815540e-05
3.243784158263413e-01	 6.941261822105946e-05
3.276883996613040e-01	 6.951635703210598e-05
3.309983834962666e-01	 6.962040637939699e-05
3.343083673312293e-01	 6.972476765935726e-05
3.376183511661920e-01	 6.982944227679640e-05
3.409283350011547e-01	 6.993443164497208e-05
3.442383188361173e-01	 7.003973718565406e-05
3.475483026710800e-01	 7.014536032918770e-05
3.508582865060427e-01	 7.025130251455910e-05
3.541682703410053e-01	 7.035756518946036e-05
3.574782541759680e-01	 7.046414981035541e-05
3.607882380109306e-01	 7.057105784254668e-05
3.640982218458933e-01	 7.067829076024237e-05
3.674082056808560e-01	 7.078585004662396e-05
3.707181895158186e-01	 7.089373719391456e-05
3.740281733507813e-01	 7.100195370344804e-05
3.773381571857440e-01	 7.111050108573894e-05
3.806481410207067e-01	 7.121938086055208e-05
3.839581248556693e-01	 7.132859455697428e-05
3.872681086906320e-01	 7.143814371348530e-05
3.905780925255947e-01	 7.154802987803032e-05
3.938880763605573e-01	 7.165825460809287e-05
3.971980601955200e-01	 7.176881947076832e-05
4.005080440304826e-01	 7.187972604283820e-05
4.038180278654453e-01	 7.199097591084542e-05
4.071280117004080e-01	 7.210257067116930e-05
4.104379955353706e-01	 7.221451193010236e-05
4.137479793703333e-01	 7.232680130392738e-05
4.170579632052960e-01	 7.243944041899502e-05
4.203679470402586e-01	 7.255243091180253e-05
4.236779308752213e-01	 7.266577442907279e-05
4.269879147101840e-01	 7.277947262783447e-05
4.302978985451467e-01	 7.289352717550279e-05
4.336078823801093e-01	 7.300793974996082e-05
4.369178662150719e-01	 7.312271203964180e-05
4.402278500500346e-01	 7.323784574361248e-05
4.435378338849973e-01	 7.335334257165670e-05
4.468478177199600e-01	 7.346920424435991e-05
4.501578015549226e-01	 7.358543249319503e-05
4.534677853898853e-01	 7.370202906060830e-05
4.567777692248480e-01	 7.381899570010642e-05
4.600877530598106e-01	 7.393633417634470e-05
4.633977368947733e-01	 7.405404626521545e-05
4.667077207297360e-01	 7.417213375393777e-05
4.700177045646987e-01	 7.429059844114813e-05
4.733276883996613e-01	 7.440944213699145e-05
4.766376722346239e-01	 7.452866666321316e-05
4.799476560695866e-01	 7.464827385325269e-05
4.832576399045493e-01	 7.476826555233727e-05
4.865676237395120e-01	 7.488864361757660e-05
4.898776075744746e-01	 7.500940991805893e-05
4.931875914094373e-01	 7.513056633494780e-05
4.964975752444000e-01	 7.525211476157941e-05
4.998075590793626e-01	 7.537405710356165e-05
5.031175429143253e-01	 7.549639527887330e-05
5.064275267492879e-01	 7.561913121796494e-05
5.097375105842507e-01	 7.574226686386012e-05
5.130474944192133e-01	 7.586580417225811e-05
5.163574782541760e-01	 7.598974511163750e-05
5.196674620891386e-01	 7.611409166336051e-05
5.229774459241013e-01	 7.623884582177877e-05
5.262874297590640e-01	 7.636400959433988e-05
5.295974135940267e-01	 7.648958500169496e-05
5.329073974289893e-01	 7.661557407780753e-05
5.362173812639520e-01	 7.674197887006345e-05
5.395273650989146e-01	 7.686880143938149e-05
5.428373489338773e-01	 7.699604386032533e-05
5.461473327688400e-01	 7.712370822121710e-05
5.494573166038026e-01	 7.725179662425118e-05
5.527673004387653e-01	 7.738031118560984e-05
5.560772842737279e-01	 7.750925403557966e-05
5.593872681086907e-01	 7.763862731866925e-05
5.626972519436533e-01	 7.776843319372819e-05
5.660072357786160e-01	 7.789867383406693e-05
5.693172196135786e-01	 7.802935142757824e-05
5.726272034485413e-01	 7.816046817685972e-05
5.759371872835040e-01	 7.829202629933744e-05
5.792471711184667e-01	 7.842402802739114e-05
5.825571549534293e-01	 7.855647560848013e-05
5.858671387883919e-01	 7.868937130527120e-05
5.891771226233546e-01	 7.882271739576732e-05
5.924871064583173e-01	 7.895651617343771e-05
5.957970902932800e-01	 7.909076994734957e-05
5.991070741282426e-01	 7.922548104230050e-05
6.024170579632053e-01	 7.936065179895297e-05
6.057270417981679e-01	 7.949628457396994e-05
6.090370256331307e-01	 7.963238174015165e-05
6.123470094680933e-01	 7.976894568657388e-05
6.156569933030560e-01	 7.990597881872819e-05
6.189669771380186e-01	 8.004348355866270e-05
6.222769609729812e-01	 8.018146234512490e-05
6.255869448079440e-01	 8.031991763370576e-05
6.288969286429066e-01	 8.045885189698566e-05
6.322069124778693e-01	 8.059826762468134e-05
6.355168963128319e-01	 8.073816732379468e-05
6.388268801477947e-01	 8.087855351876296e-05
6.421368639827573e-01	 8.101942875161050e-05
6.454468478177200e-01	 8.116079558210253e-05
6.487568316526826e-01	 8.130265658789984e-05
6.520668154876453e-01	 8.144501436471557e-05
6.553767993226080e-01	 8.158787152647355e-05
6.586867831575707e-01	 8.173123070546816e-05
6.619967669925333e-01	 8.187509455252603e-05
6.653067508274959e-01	 8.201946573716977e-05
6.686167346624586e-01	 8.216434694778236e-05
6.719267184974212e-01	 8.230974089177478e-05
6.752367023323840e-01	 8.245565029575405e-05
6.785466861673466e-01	 8.260207790569412e-05
6.818566700023093e-01	 8.274902648710766e-05
6.851666538372719e-01	 8.289649882522058e-05
6.884766376722347e-01	 8.304449772514777e-05
6.917866215071973e-01	 8.319302601207097e-05
6.950966053421600e-01	 8.334208653141864e-05
6.984065891771226e-01	 8.349168214904753e-05
7.017165730120853e-01	 8.364181575142631e-05
7.050265568470480e-01	 8.379249024582126e-05
7.083365406820106e-01	 8.394370856048393e-05
7.116465245169733e-01	 8.409547364484103e-05
7.149565083519359e-01	 8.424778846968567e-05
7.182664921868986e-01	 8.440065602737174e-05
7.215764760218613e-01	 8.455407933200946e-05
7.248864598568240e-01	 8.470806141966370e-05
7.281964436917866e-01	 8.486260534855416e-05
7.315064275267493e-01	 8.501771419925763e-05
7.348164113617119e-01	 8.517339107491314e-05
7.381263951966747e-01	 8.532963910142839e-05
7.414363790316373e-01	 8.548646142768939e-05
7.447463628666000e-01	 8.564386122577156e-05
7.480563467015626e-01	 8.580184169115391e-05
7.513663305365252e-01	 8.596040604293510e-05
7.546763143714880e-01	 8.611955752405223e-05
7.579862982064506e-01	 8.627929940150166e-05
7.612962820414133e-01	 8.643963496656300e-05
7.646062658763759e-01	 8.660056753502447e-05
7.679162497113386e-01	 8.676210044741220e-05
7.712262335463013e-01	 8.692423706922070e-05
7.745362173812640e-01	 8.708698079114704e-05
7.778462012162266e-01	 8.725033502932677e-05
7.811561850511893e-01	 8.741430322557348e-05
7.844661688861519e-01	 8.757888884762011e-05
7.877761527211146e-01	 8.774409538936346e-05
7.910861365560773e-01	 8.790992637111156e-05
7.943961203910399e-01	 8.807638533983329e-05
7.977061042260026e-01	 8.824347586941207e-05
8.010160880609652e-01	 8.841120156090072e-05
8.043260718959280e-01	 8.857956604278063e-05
8.076360557308906e-01	 8.874857297122327e-05
8.109460395658533e-01	 8.891822603035492e-05
8.142560234008159e-01	 8.908852893252407e-05
8.175660072357787e-01	 8.925948541857294e-05
8.208759910707413e-01	 8.943109925811013e-05
8.241859749057040e-01	 8.960337424978904e-05
8.274959587406666e-01	 8.977631422158684e-05
8.308059425756292e-01	 8.994992303108910e-05
8.341159264105920e-01	 9.012420456577584e-05
8.374259102455546e-01	 9.029916274331210e-05
8.407358940805173e-01	 9.047480151184117e-05
8.440458779154799e-01	 9.065112485028180e-05
8.473558617504426e-01	 9.082813676862855e-05
8.506658455854053e-01	 9.100584130825575e-05
8.539758294203680e-01	 9.118424254222484e-05
8.572858132553306e-01	 9.136334457559607e-05
8.605957970902933e-01	 9.154315154574287e-05
8.639057809252559e-01	 9.172366762267065e-05
8.672157647602187e-01	 9.190489700933902e-05
8.705257485951813e-01	 9.208684394198803e-05
8.738357324301439e-01	 9.226951269046827e-05
8.771457162651066e-01	 9.245290755857453e-05
8.804557001000692e-01	 9.263703288438443e-05
8.837656839350320e-01	 9.282189304059992e-05
8.870756677699946e-01	 9.300749243489348e-05
8.903856516049573e-01	 9.319383551025859e-05
8.936956354399199e-01	 9.338092674536430e-05
8.970056192748826e-01	 9.356877065491363e-05
9.003156031098453e-01	 9.375737179000685e-05
9.036255869448080e-01	 9.394673473850948e-05
9.069355707797706e-01	 9.413686412542347e-05
9.102455546147333e-01	 9.432776461326437e-05
9.135555384496959e-01	 9.451944090244226e-05
9.168655222846586e-01	 9.471189773164726e-05
9.201755061196213e-01	 9.490513987824032e-05
9.234854899545839e-01	 9.509917215864848e-05
9.267954737895466e-01	 9.529399942876465e-05
9.301054576245092e-01	 9.548962658435307e-05
9.334154414594720e-01	 9.568605856145921e-05
9.367254252944346e-01	 9.588330033682494e-05
9.400354091293973e-01	 9.608135692830868e-05
9.433453929643599e-01	 9.628023339531111e-05
9.466553767993227e-01	 9.647993483920587e-05
9.499653606342853e-01	 9.668046640377537e-05
9.532753444692479e-01	 9.688183327565285e-05
9.565853283042106e-01	 9.708404068476976e-05
9.598953121391732e-01	 9.728709390480742e-05
9.632052959741360e-01	 9.749099825365673e-05
9.665152798090986e-01	 9.769575909388167e-05
9.698252636440613e-01	 9.790138183318945e-05
9.731352474790239e-01	 9.810787192490661e-05
9.764452313139866e-01	 9.831523486846135e-05
9.797552151489493e-01	 9.852347620987125e-05
9.830651989839120e-01	 9.873260154223779e-05
9.863751828188746e-01	 9.894261650624740e-05
9.896851666538373e-01	 9.915352679067840e-05
9.929951504887999e-01	 9.936533813291425e-05
9.963051343237626e-01	 9.957805631946447e-05
9.996151181587253e-01	 9.979168718649085e-05
9.999230236317450e-01	 9.981160643277372e-05


==> pics/hmhf_singular_adaptive_update_norms.dat <==
t	 update_norm
0.000000000000000e+00	 1.539742151676851e+02
3.309983834962667e-03	 4.970504400579240e+01
6.619967669925333e-03	 4.018421764802446e+01
9.929951504887999e-03	 3.528484962652989e+01
1.323993533985067e-02	 3.207802657788373e+01
1.654991917481333e-02	 2.968161698157661e+01
1.985990300977600e-02	 2.774052861543397e+01
2.316988684473867e-02	 2.609177165930557e+01
2.647987067970133e-02	 2.465160822865003e+01
2.978985451466400e-02	 2.337209300841384e+01
3.309983834962667e-02	 2.222308578695840e+01
3.640982218458933e-02	 2.118431519187052e+01
3.971980601955200e-02	 2.024163667861410e+01
4.302978985451467e-02	 1.938519299072180e+01
4.633977368947733e-02	 1.860858261540984e+01
4.964975752443999e-02	 1.790873703504955e+01
5.295974135940267e-02	 1.728656042772517e+01
5.626972519436533e-02	 1.674882634979128e+01
5.957970902932799e-02	 1.631286293264816e+01
6.288969286429066e-02	 1.601888049102384e+01
6.619967669925333e-02	 1.596846683864036e+01
6.950966053421599e-02	 1.648749620279973e+01
7.281964436917866e-02	 1.965925515825057e+01
7.612962820414133e-02	 4.755316785854900e+01
7.943961203910399e-02	 2.152493865952568e+01
8.274959587406666e-02	 1.589778636961708e+01
8.605957970902933e-02	 1.306072713703221e+01
8.936956354399199e-02	 1.118790002795163e+01
9.267954737895466e-02	 9.782162484471097e+00
9.598953121391733e-02	 8.650125255533995e+00
9.929951504887999e-02	 7.700568412609482e+00
1.026094988838427e-01	 6.884562584679323e+00
1.059194827188053e-01	 6.172937394372765e+00
1.092294665537680e-01	 5.546583456712828e+00
1.125394503887307e-01	 4.991926185989094e+00
1.158494342236933e-01	 4.498682910212040e+00
1.191594180586560e-01	 4.058688080921572e+00
1.224694018936187e-01	 3.665240829437176e+00
1.257793857285813e-01	 3.312718657892943e+00
1.290893695635440e-01	 2.996332677362673e+00
1.323993533985067e-01	 2.711961851101474e+00
1.357093372334693e-01	 2.456033821455768e+00
1.390193210684320e-01	 2.225434907143542e+00
1.423293049033947e-01	 2.017439525623564e+00
1.456392887383573e-01	 1.829653317514096e+00
1.489492725733200e-01	 1.659966423855436e+00
1.522592564082827e-01	 1.506514584555998e+00
1.555692402432453e-01	 1.367646438293078e+00
1.588792240782080e-01	 1.241895841874794e+00
1.621892079131707e-01	 1.127958311369393e+00
1.654991917481333e-01	 1.024670882336713e+00
1.688091755830960e-01	 9.309948270800158e-01
1.721191594180587e-01	 8.460007724147838e-01
1.754291432530213e-01	 7.688558432710804e-01
1.787391270879840e-01	 6.988125223103359e-01
1.820491109229466e-01	 6.351989679803407e-01
1.853590947579093e-01	 5.774105759687244e-01
1.886690785928720e-01	 5.249026039070006e-01
1.919790624278347e-01	 4.771837079505237e-01
1.952890462627973e-01	 4.338102636799190e-01
1.985990300977600e-01	 3.943813635509523e-01
2.019090139327226e-01	 3.585343995909087e-01
2.052189977676853e-01	 3.259411537874186e-01
2.085289816026480e-01	 2.963043301160477e-01
2.118389654376107e-01	 2.693544717982730e-01
2.151489492725733e-01	 2.448472154843823e-01
2.184589331075360e-01	 2.225608408847277e-01
2.217689169424986e-01	 2.022940801358284e-01
2.250789007774613e-01	 1.838641560680288e-01
2.283888846124240e-01	 1.671050226806574e-01
2.316988684473867e-01	 1.518657846518723e-01
2.350088522823493e-01	 1.380092757132533e-01
2.383188361173120e-01	 1.254107782861386e-01
2.416288199522746e-01	 1.139568689770905e-01
2.449388037872373e-01	 1.035443764205945e-01
2.482487876222000e-01	 9.407943958671747e-02
2.515587714571627e-01	 8.547665607830983e-02
2.548687552921253e-01	 7.765831116161506e-02
2.581787391270880e-01	 7.055367933329763e-02
2.614887229620507e-01	 6.409839114721971e-02
2.647987067970133e-01	 5.823385883040148e-02
2.681086906319760e-01	 5.290675492043361e-02
2.714186744669386e-01	 4.806853877459664e-02
2.747286583019013e-01	 4.367502634452548e-02
2.780386421368640e-01	 3.968599908830085e-02
2.813486259718266e-01	 3.606484831575896e-02
2.846586098067893e-01	 3.277825163692540e-02
2.879685936417520e-01	 2.979587851715907e-02
2.912785774767147e-01	 2.709012223742894e-02
2.945885613116773e-01	 2.463585582381388e-02
2.978985451466400e-01	 2.241020974535696e-02
3.012085289816027e-01	 2.039236939237320e-02
3.045185128165653e-01	 1.856339053652788e-02
3.078284966515280e-01	 1.690603114751492e-02
3.111384804864906e-01	 1.540459809518968e-02
3.144484643214533e-01	 1.404480740837633e-02
3.177584481564160e-01	 1.281365688934535e-02
3.210684319913786e-01	 1.169931000142921e-02
3.243784158263413e-01	 1.069099005416995e-02
3.276883996613040e-01	 9.778883809344321e-03
3.309983834962666e-01	 8.954053721061684e-03
3.343083673312293e-01	 8.208358104863199e-03
3.376183511661920e-01	 7.534378603447617e-03
3.409283350011547e-01	 6.925354380611198e-03
3.442383188361173e-01	 6.375122529512736e-03
3.475483026710800e-01	 5.878064223978600e-03
3.508582865060427e-01	 5.429056175702178e-03
3.541682703410053e-01	 5.023426980265737e-03
3.574782541759680e-01	 4.656917948457976e-03
3.607882380109306e-01	 4.325648021300581e-03
3.640982218458933e-01	 4.026082366488103e-03
3.674082056808560e-01	 3.755004250906280e-03
3.707181895158186e-01	 3.509489782732912e-03
3.740281733507813e-01	 3.286885124405228e-03
3.773381571857440e-01	 3.084785794064467e-03
3.806481410207067e-01	 2.901017701789926e-03
3.839581248556693e-01	 2.733619607844643e-03
3.872681086906320e-01	 2.580826739202837e-03
3.905780925255947e-01	 2.441055356842157e-03
3.938880763605573e-01	 2.312888122867597e-03
3.971980601955200e-01	 2.195060169508010e-03
4.005080440304826e-01	 2.086445819123194e-03
4.038180278654453e-01	 1.986045939160255e-03
4.071280117004080e-01	 1.892975942686051e-03
4.104379955353706e-01	 1.806454457857882e-03
4.137479793703333e-01	 1.725792695956591e-03
4.170579632052960e-01	 1.650384543348329e-03
4.203679470402586e-01	 1.579697395863089e-03
4.236779308752213e-01	 1.513263742322267e-03
4.269879147101840e-01	 1.450673491882990e-03
4.302978985451467e-01	 1.391567028442277e-03
4.336078823801093e-01	 1.335628964152078e-03
4.369178662150719e-01	 1.282582556533562e-03
4.402278500500346e-01	 1.232184746576463e-03
4.435378338849973e-01	 1.184221771877485e-03
4.468478177199600e-01	 1.138505305945487e-03
4.501578015549226e-01	 1.094869075433490e-03
4.534677853898853e-01	 1.053165906832968e-03
4.567777692248480e-01	 1.013265157093642e-03
4.600877530598106e-01	 9.750504846583797e-04
4.633977368947733e-01	 9.384179209862832e-04
4.667077207297360e-01	 9.032742058544759e-04
4.700177045646987e-01	 8.695353526898258e-04
4.733276883996613e-01	 8.371254148938045e-04
4.766376722346239e-01	 8.059754256542401e-04
4.799476560695866e-01	 7.760224883623131e-04
4.832576399045493e-01	 7.472089966430313e-04
4.865676237395120e-01	 7.194819658611547e-04
4.898776075744746e-01	 6.927924605401032e-04
4.931875914094373e-01	 6.670951037195984e-04
4.964975752444000e-01	 6.423476566977308e-04
4.998075590793626e-01	 6.185106586939647e-04
5.031175429143253e-01	 5.955471177134524e-04
5.064275267492879e-01	 5.734222453588785e-04
5.097375105842507e-01	 5.521032285372809e-04
5.130474944192133e-01	 5.315590331031738e-04
5.163574782541760e-01	 5.117602345375530e-04
5.196674620891386e-01	 4.926788714482193e-04
5.229774459241013e-01	 4.742883187217570e-04
5.262874297590640e-01	 4.565631773502237e-04
5.295974135940267e-01	 4.394791782839599e-04
5.329073974289893e-01	 4.230130985827460e-04
5.362173812639520e-01	 4.071426875716835e-04
5.395273650989146e-01	 3.918466019846281e-04
5.428373489338773e-01	 3.771043484289462e-04
5.461473327688400e-01	 3.628962323314761e-04
5.494573166038026e-01	 3.492033123688692e-04
5.527673004387653e-01	 3.360073594082428e-04
5.560772842737279e-01	 3.232908197289209e-04
5.593872681086907e-01	 3.110367814788659e-04
5.626972519436533e-01	 2.992289442754696e-04
5.660072357786160e-01	 2.878515911905921e-04
5.693172196135786e-01	 2.768895633444009e-04
5.726272034485413e-01	 2.663282358906282e-04
5.759371872835040e-01	 2.561534963262473e-04
5.792471711184667e-01	 2.463517237563807e-04
5.825571549534293e-01	 2.369097698441981e-04
5.858671387883919e-01	 2.278149407989447e-04
5.891771226233546e-01	 2.190549802962478e-04
5.924871064583173e-01	 2.106180535333419e-04
5.957970902932800e-01	 2.024927319124013e-04
5.991070741282426e-01	 1.946679787475959e-04
6.024170579632053e-01	 1.871331352109930e-04
6.057270417981679e-01	 1.798779074469017e-04
6.090370256331307e-01	 1.728923538401908e-04
6.123470094680933e-01	 1.661668729246219e-04
6.156569933030560e-01	 1.596921919672558e-04
6.189669771380186e-01	 1.534593556865243e-04
6.222769609729812e-01	 1.474597156637251e-04
6.255869448079440e-01	 1.416849200204038e-04
6.288969286429066e-01	 1.361269034675887e-04
6.322069124778693e-01	 1.307778778620163e-04
6.355168963128319e-01	 1.256303227837976e-04
6.388268801477947e-01	 1.206769768182405e-04
6.421368639827573e-01	 1.159108288872624e-04
6.454468478177200e-01	 1.113251098696706e-04
6.487568316526826e-01	 1.069132846644383e-04
6.520668154876453e-01	 1.026690443985283e-04
6.553767993226080e-01	 9.858629890162591e-05
6.586867831575707e-01	 9.465916942180423e-05
6.619967669925333e-01	 9.088198164736183e-05
6.653067508274959e-01	 8.724925888205791e-05
6.686167346624586e-01	 8.375571546816201e-05
6.719267184974212e-01	 8.039625040970799e-05
6.752367023323840e-01	 7.716594124030461e-05
6.785466861673466e-01	 7.406003803735615e-05
6.818566700023093e-01	 7.107395765467437e-05
6.851666538372719e-01	 6.820327814023512e-05
6.884766376722347e-01	 6.544373334246059e-05
6.917866215071973e-01	 6.279120763176393e-05
6.950966053421600e-01	 6.024173090221677e-05
6.984065891771226e-01	 5.779147361617082e-05
7.017165730120853e-01	 5.543674208844955e-05
7.050265568470480e-01	 5.317397389319140e-05
7.083365406820106e-01	 5.099973340277859e-05
7.116465245169733e-01	 4.891070752664833e-05
7.149565083519359e-01	 4.690370147724297e-05
7.182664921868986e-01	 4.497563482279985e-05
7.215764760218613e-01	 4.312353756939479e-05
7.248864598568240e-01	 4.134454633182659e-05
7.281964436917866e-01	 3.963590080527030e-05
7.315064275267493e-01	 3.799494009212637e-05
7.348164113617119e-01	 3.641909937534659e-05
7.381263951966747e-01	 3.490590669178877e-05
7.414363790316373e-01	 3.345297949162688e-05
7.447463628666000e-01	 3.205802182677536e-05
7.480563467015626e-01	 3.071882118548607e-05
7.513663305365252e-01	 2.943324567555931e-05
7.546763143714880e-01	 2.819924120579701e-05
7.579862982064506e-01	 2.701482876372161e-05
7.612962820414133e-01	 2.587810184196281e-05
7.646062658763759e-01	 2.478722386125719e-05
7.679162497113386e-01	 2.374042581946454e-05
7.712262335463013e-01	 2.273600381346908e-05
7.745362173812640e-01	 2.177231679811604e-05
7.778462012162266e-01	 2.084778441422207e-05
7.811561850511893e-01	 1.996088480360991e-05
7.844661688861519e-01	 1.911015259080946e-05
7.877761527211146e-01	 1.829417685379544e-05
7.910861365560773e-01	 1.751159920496786e-05
7.943961203910399e-01	 1.676111187585108e-05
7.977061042260026e-01	 1.604145610900876e-05
8.010160880609652e-01	 1.535142016682289e-05
8.043260718959280e-01	 1.468983776227357e-05
8.076360557308906e-01	 1.405558656207327e-05
8.109460395658533e-01	 1.344758633516853e-05
8.142560234008159e-01	 1.286479768369571e-05
8.175660072357787e-01	 1.230622049636405e-05
8.208759910707413e-01	 1.177089253140218e-05
8.241859749057040e-01	 1.125788804865206e-05
8.274959587406666e-01	 1.076631643819555e-05
8.308059425756292e-01	 1.029532107950648e-05
8.341159264105920e-01	 9.844077982028561e-06
8.374259102455546e-01	 9.411794709838996e-06
8.407358940805173e-01	 8.997709089842911e-06
8.440458779154799e-01	 8.601088278214363e-06
8.473558617504426e-01	 8.221227553266155e-06
8.506658455854053e-01	 7.857449361719267e-06
8.539758294203680e-01	 7.509102276185703e-06
8.572858132553306e-01	 7.175560080815287e-06
8.605957970902933e-01	 6.856220802542689e-06
8.639057809252559e-01	 6.550505788215941e-06
8.672157647602187e-01	 6.257859000036555e-06
8.705257485951813e-01	 5.977745972120534e-06
8.738357324301439e-01	 5.709653113049573e-06
8.771457162651066e-01	 5.453086969004781e-06
8.804557001000692e-01	 5.207573359918964e-06
8.837656839350320e-01	 4.972656761364968e-06
8.870756677699946e-01	 4.747899602481736e-06
8.903856516049573e-01	 4.532881527728246e-06
8.936956354399199e-01	 4.327198725679345e-06
8.970056192748826e-01	 4.130463454066863e-06
9.003156031098453e-01	 3.942303345935636e-06
9.036255869448080e-01	 3.762360778177398e-06
9.069355707797706e-01	 3.590292377032440e-06
9.102455546147333e-01	 3.425768440146120e-06
9.135555384496959e-01	 3.268472560390330e-06
9.168655222846586e-01	 3.118100838267787e-06
9.201755061196213e-01	 2.974361697913293e-06
9.234854899545839e-01	 2.836975208486167e-06
9.267954737895466e-01	 2.705672758244469e-06
9.301054576245092e-01	 2.580196546574029e-06
9.334154414594720e-01	 2.460299240243877e-06
9.367254252944346e-01	 2.345743503205163e-06
9.400354091293973e-01	 2.236301639884815e-06
9.433453929643599e-01	 2.131755211315238e-06
9.466553767993227e-01	 2.031894738961392e-06
9.499653606342853e-01	 1.936519226471182e-06
9.532753444692479e-01	 1.845435967959453e-06
9.565853283042106e-01	 1.758460102637350e-06
9.598953121391732e-01	 1.675414445464906e-06
9.632052959741360e-01	 1.596129047959645e-06
9.665152798090986e-01	 1.520441000968072e-06
9.698252636440613e-01	 1.448194134673027e-06
9.731352474790239e-01	 1.379238746362686e-06
9.764452313139866e-01	 1.313431343666075e-06
9.797552151489493e-01	 1.250634436304637e-06
9.830651989839120e-01	 1.190716240689558e-06
9.863751828188746e-01	 1.133550470894714e-06
9.896851666538373e-01	 1.079016163157773e-06
9.929951504887999e-01	 1.026997391748017e-06
9.963051343237626e-01	 9.773831338873126e-07
9.996151181587253e-01	 9.300670601586299e-07
9.999230236317450e-01	 9.257787497821557e-07


==> pics/hmhf_singular_energies.dat <==
t	 energy
0.000000000000000e+00	 7.091329804516116e+01
6.103515625000000e-05	 6.908994585493184e+01
3.417968750000000e-03	 5.489986789545709e+01
6.774902343750000e-03	 4.924775935558716e+01
1.013183593750000e-02	 4.521562906705149e+01
1.348876953125000e-02	 4.200648501040295e+01
1.684570312500000e-02	 3.933098693437698e+01
2.020263671875000e-02	 3.704598645081001e+01
2.355957031250000e-02	 3.506491832024673e+01
2.691650390625000e-02	 3.332851596073295e+01
3.027343750000000e-02	 3.179304406753254e+01
3.363037109375000e-02	 3.042459303106852e+01
3.698730468750000e-02	 2.919583209616969e+01
4.034423828125000e-02	 2.808386871348917e+01
4.370117187500000e-02	 2.706854943878334e+01
4.705810546875000e-02	 2.613065115916333e+01
5.041503906250000e-02	 2.524895261251828e+01
5.377197265625000e-02	 2.439267254415055e+01
5.712890625000000e-02	 2.348749501984590e+01
6.048583984375000e-02	 1.667679357119502e+01
6.384277343750000e-02	 9.778843828898495e+00
6.719970703125000e-02	 8.680976788868323e+00
7.055664062500000e-02	 8.063503494601221e+00
7.391357421875000e-02	 7.648305738272561e+00
7.727050781250000e-02	 7.349796761379730e+00
8.062744140625000e-02	 7.128267925029732e+00
8.398437500000000e-02	 6.961025505973774e+00
8.734130859375000e-02	 6.833448955849434e+00
9.069824218750000e-02	 6.735446072965072e+00
9.405517578125000e-02	 6.659768961227927e+00
9.741210937500000e-02	 6.601089106560407e+00
1.007690429687500e-01	 6.555431046259073e+00
1.041259765625000e-01	 6.519798946099742e+00
1.074829101562500e-01	 6.491918418537596e+00
1.108398437500000e-01	 6.470052601722736e+00
1.141967773437500e-01	 6.452868580484385e+00
1.175537109375000e-01	 6.439339075504021e+00
1.209106445312500e-01	 6.428669379447683e+00
1.242675781250000e-01	 6.420242636199248e+00
1.276245117187500e-01	 6.413578592928479e+00
1.309814453125000e-01	 6.408302332824737e+00
1.343383789062500e-01	 6.404120454492464e+00
1.376953125000000e-01	 6.400802842086598e+00
1.410522460937500e-01	 6.398168656335693e+00
1.444091796875000e-01	 6.396075528512879e+00
1.477661132812500e-01	 6.394411196303106e+00
1.511230468750000e-01	 6.393087009385995e+00
1.544799804687500e-01	 6.392032872320366e+00
1.578369140625000e-01	 6.391193296365220e+00
1.611938476562500e-01	 6.390524309765553e+00
1.645507812500000e-01	 6.389991034651016e+00
1.679077148437500e-01	 6.389565783028743e+00
1.712646484375000e-01	 6.389226558035139e+00
1.746215820312500e-01	 6.388955872315682e+00
1.779785156250000e-01	 6.388739815094563e+00
1.813354492187500e-01	 6.388567314642478e+00
1.846923828125000e-01	 6.388429554538789e+00
1.880493164062500e-01	 6.388319511174105e+00
1.914062500000000e-01	 6.388231586967043e+00
1.947631835937500e-01	 6.388161319240700e+00
1.981201171875000e-01	 6.388105148975760e+00
2.014770507812500e-01	 6.388060237000116e+00
2.048339843750000e-01	 6.388024317793906e+00
2.081909179687500e-01	 6.387995583148652e+00
2.115478515625000e-01	 6.387972589537993e+00
2.149047851562500e-01	 6.387954184334749e+00
2.182617187500000e-01	 6.387939447016209e+00
2.216186523437500e-01	 6.387927642296487e+00
2.249755859375000e-01	 6.387918182753971e+00
2.283325195312500e-01	 6.387910599022064e+00
2.316894531250000e-01	 6.387904516006129e+00
2.350463867187500e-01	 6.387899633903922e+00
2.384033203125000e-01	 6.387895713056398e+00
2.417602539062500e-01	 6.387892561853226e+00
2.451171875000000e-01	 6.387890027075646e+00
2.484741210937500e-01	 6.387887986184128e+00
2.518310546875000e-01	 6.387886341158358e+00
2.551879882812500e-01	 6.387885013576404e+00
2.585449218750000e-01	 6.387883940683288e+00
2.619018554687500e-01	 6.387883072249861e+00
2.652587890625000e-01	 6.387882368062467e+00
2.686157226562500e-01	 6.387881795916971e+00
2.719726562500000e-01	 6.387881330015240e+00
2.753295898437500e-01	 6.387880949683552e+00
2.786865234375000e-01	 6.387880638348026e+00
2.820434570312500e-01	 6.387880382715382e+00
2.854003906250000e-01	 6.387880172118082e+00
2.887573242187500e-01	 6.387879997990493e+00
2.921142578125000e-01	 6.387879853450117e+00
2.954711914062500e-01	 6.387879732962478e+00
2.988281250000000e-01	 6.387879632073238e+00
3.021850585937500e-01	 6.387879547193698e+00
3.055419921875000e-01	 6.387879475429265e+00
3.088989257812500e-01	 6.387879414442243e+00
3.122558593750000e-01	 6.387879362341790e+00
3.156127929687500e-01	 6.387879317596021e+00
3.189697265625000e-01	 6.387879278961512e+00
3.223266601562500e-01	 6.387879245426868e+00
3.256835937500000e-01	 6.387879216167486e+00
3.290405273437500e-01	 6.387879190509279e+00
3.323974609375000e-01	 6.387879167899641e+00
3.357543945312500e-01	 6.387879147884073e+00
3.391113281250000e-01	 6.387879130087510e+00
3.424682617187500e-01	 6.387879114199189e+00
3.458251953125000e-01	 6.387879099960661e+00
3.491821289062500e-01	 6.387879087156008e+00
3.525390625000000e-01	 6.387879075604002e+00
3.558959960937500e-01	 6.387879065151793e+00
3.592529296875000e-01	 6.387879055669864e+00
3.626098632812500e-01	 6.387879047047801e+00
3.659667968750000e-01	 6.387879039191091e+00
3.693237304687500e-01	 6.387879032018318e+00
3.726806640625000e-01	 6.387879025459013e+00
3.760375976562500e-01	 6.387879019451821e+00
3.793945312500000e-01	 6.387879013943140e+00
3.827514648437500e-01	 6.387879008885804e+00
3.861083984375000e-01	 6.387879004238130e+00
3.894653320312500e-01	 6.387878999963224e+00
3.928222656250000e-01	 6.387878996028105e+00
3.961791992187500e-01	 6.387878992403362e+00
3.995361328125000e-01	 6.387878989062522e+00
4.028930664062500e-01	 6.387878985981836e+00
4.062500000000000e-01	 6.387878983139738e+00
4.096069335937500e-01	 6.387878980516753e+00
4.129638671875000e-01	 6.387878978095164e+00
4.163208007812500e-01	 6.387878975858871e+00
4.196777343750000e-01	 6.387878973793176e+00
4.230346679687500e-01	 6.387878971884637e+00
4.263916015625000e-01	 6.387878970120981e+00
4.297485351562500e-01	 6.387878968490899e+00
4.331054687500000e-01	 6.387878966984097e+00
4.364624023437500e-01	 6.387878965591092e+00
4.398193359375000e-01	 6.387878964303118e+00
4.431762695312500e-01	 6.387878963112173e+00
4.465332031250000e-01	 6.387878962010830e+00
4.498901367187500e-01	 6.387878960992303e+00
4.532470703125000e-01	 6.387878960050309e+00
4.566040039062500e-01	 6.387878959179024e+00
4.599609375000000e-01	 6.387878958373144e+00
4.633178710937500e-01	 6.387878957627697e+00
4.666748046875000e-01	 6.387878956938143e+00
4.700317382812500e-01	 6.387878956300284e+00
4.733886718750000e-01	 6.387878955710192e+00
4.767456054687500e-01	 6.387878955164322e+00
4.801025390625000e-01	 6.387878954659318e+00
4.834594726562500e-01	 6.387878954192154e+00
4.868164062500000e-01	 6.387878953759938e+00
4.901733398437500e-01	 6.387878953360079e+00
4.935302734375000e-01	 6.387878952990149e+00
4.968872070312500e-01	 6.387878952647891e+00
5.002441406250000e-01	 6.387878952331253e+00
5.036010742187500e-01	 6.387878952038313e+00
5.069580078125000e-01	 6.387878951767281e+00
5.103149414062500e-01	 6.387878951516520e+00
5.136718750000000e-01	 6.387878951284528e+00
5.170288085937500e-01	 6.387878951069876e+00
5.203857421875000e-01	 6.387878950871298e+00
5.237426757812500e-01	 6.387878950687552e+00
5.270996093750000e-01	 6.387878950517559e+00
5.304565429687500e-01	 6.387878950360282e+00
5.338134765625000e-01	 6.387878950214766e+00
5.371704101562500e-01	 6.387878950080125e+00
5.405273437500000e-01	 6.387878949955569e+00
5.438842773437500e-01	 6.387878949840316e+00
5.472412109375000e-01	 6.387878949733691e+00
5.505981445312500e-01	 6.387878949635032e+00
5.539550781250000e-01	 6.387878949543758e+00
5.573120117187500e-01	 6.387878949459306e+00
5.606689453125000e-01	 6.387878949381159e+00
5.640258789062500e-01	 6.387878949308883e+00
5.673828125000000e-01	 6.387878949241989e+00
5.707397460937500e-01	 6.387878949180112e+00
5.740966796875000e-01	 6.387878949122847e+00
5.774536132812500e-01	 6.387878949069870e+00
5.808105468750000e-01	 6.387878949020866e+00
5.841674804687500e-01	 6.387878948975512e+00
5.875244140625000e-01	 6.387878948933563e+00
5.908813476562500e-01	 6.387878948894733e+00
5.942382812500000e-01	 6.387878948858824e+00
5.975952148437500e-01	 6.387878948825596e+00
6.009521484375000e-01	 6.387878948794839e+00
6.043090820312500e-01	 6.387878948766406e+00
6.076660156250000e-01	 6.387878948740076e+00
6.110229492187500e-01	 6.387878948715716e+00
6.143798828125000e-01	 6.387878948693194e+00
6.177368164062500e-01	 6.387878948672352e+00
6.210937500000000e-01	 6.387878948653068e+00
6.244506835937500e-01	 6.387878948635219e+00
6.278076171875000e-01	 6.387878948618720e+00
6.311645507812500e-01	 6.387878948603438e+00
6.345214843750000e-01	 6.387878948589299e+00
6.378784179687500e-01	 6.387878948576217e+00
6.412353515625000e-01	 6.387878948564120e+00
6.445922851562500e-01	 6.387878948552927e+00
6.479492187500000e-01	 6.387878948542581e+00
6.513061523437500e-01	 6.387878948532983e+00
6.546630859375000e-01	 6.387878948524130e+00
6.580200195312500e-01	 6.387878948515921e+00
6.613769531250000e-01	 6.387878948508337e+00
6.647338867187500e-01	 6.387878948501314e+00
6.680908203125000e-01	 6.387878948494824e+00
6.714477539062500e-01	 6.387878948488812e+00
6.748046875000000e-01	 6.387878948483253e+00
6.781616210937500e-01	 6.387878948478100e+00
6.815185546875000e-01	 6.387878948473346e+00
6.848754882812500e-01	 6.387878948468943e+00
6.882324218750000e-01	 6.387878948464863e+00
6.915893554687500e-01	 6.387878948461104e+00
6.949462890625000e-01	 6.387878948457597e+00
6.983032226562500e-01	 6.387878948454373e+00
7.016601562500000e-01	 6.387878948451378e+00
7.050170898437500e-01	 6.387878948448625e+00
7.083740234375000e-01	 6.387878948446066e+00
7.117309570312500e-01	 6.387878948443709e+00
7.150878906250000e-01	 6.387878948441515e+00
7.184448242187500e-01	 6.387878948439500e+00
7.218017578125000e-01	 6.387878948437602e+00
7.251586914062500e-01	 6.387878948435890e+00
7.285156250000000e-01	 6.387878948434279e+00
7.318725585937500e-01	 6.387878948432797e+00
7.352294921875000e-01	 6.387878948431426e+00
7.385864257812500e-01	 6.387878948430146e+00
7.419433593750000e-01	 6.387878948428975e+00
7.453002929687500e-01	 6.387878948427895e+00
7.486572265625000e-01	 6.387878948426893e+00
7.520141601562500e-01	 6.387878948425962e+00
7.553710937500000e-01	 6.387878948425089e+00
7.587280273437500e-01	 6.387878948424296e+00
7.620849609375000e-01	 6.387878948423557e+00
7.654418945312500e-01	 6.387878948422889e+00
7.687988281250000e-01	 6.387878948422240e+00
7.721557617187500e-01	 6.387878948421665e+00
7.755126953125000e-01	 6.387878948421119e+00
7.788696289062500e-01	 6.387878948420630e+00
7.822265625000000e-01	 6.387878948420167e+00
7.855834960937500e-01	 6.387878948419727e+00
7.889404296875000e-01	 6.387878948419337e+00
7.922973632812500e-01	 6.387878948418970e+00
7.956542968750000e-01	 6.387878948418635e+00
7.990112304687500e-01	 6.387878948418324e+00
8.023681640625000e-01	 6.387878948418027e+00
8.057250976562500e-01	 6.387878948417762e+00
8.090820312500000e-01	 6.387878948417512e+00
8.124389648437500e-01	 6.387878948417280e+00
8.157958984375000e-01	 6.387878948417069e+00
8.191528320312500e-01	 6.387878948416876e+00
8.225097656250000e-01	 6.387878948416692e+00
8.258666992187500e-01	 6.387878948416536e+00
8.292236328125000e-01	 6.387878948416371e+00
8.325805664062500e-01	 6.387878948416223e+00
8.359375000000000e-01	 6.387878948416088e+00
8.392944335937500e-01	 6.387878948415977e+00
8.426513671875000e-01	 6.387878948415861e+00
8.460083007812500e-01	 6.387878948415745e+00
8.493652343750000e-01	 6.387878948415650e+00
8.527221679687500e-01	 6.387878948415564e+00
8.560791015625000e-01	 6.387878948415484e+00
8.594360351562500e-01	 6.387878948415397e+00
8.627929687500000e-01	 6.387878948415325e+00
8.661499023437500e-01	 6.387878948415266e+00
8.695068359375000e-01	 6.387878948415194e+00
8.728637695312500e-01	 6.387878948415147e+00
8.762207031250000e-01	 6.387878948415080e+00
8.795776367187500e-01	 6.387878948415049e+00
8.829345703125000e-01	 6.387878948415001e+00
8.862915039062500e-01	 6.387878948414949e+00
8.896484375000000e-01	 6.387878948414913e+00
8.930053710937500e-01	 6.387878948414881e+00
8.963623046875000e-01	 6.387878948414850e+00
8.997192382812500e-01	 6.387878948414812e+00
9.030761718750000e-01	 6.387878948414792e+00
9.064331054687500e-01	 6.387878948414755e+00
9.097900390625000e-01	 6.387878948414735e+00
9.131469726562500e-01	 6.387878948414714e+00
9.165039062500000e-01	 6.387878948414700e+00
9.198608398437500e-01	 6.387878948414687e+00
9.232177734375000e-01	 6.387878948414658e+00
9.265747070312500e-01	 6.387878948414647e+00
9.299316406250000e-01	 6.387878948414631e+00
9.332885742187500e-01	 6.387878948414620e+00
9.366455078125000e-01	 6.387878948414608e+00
9.400024414062500e-01	 6.387878948414587e+00
9.433593750000000e-01	 6.387878948414573e+00
9.467163085937500e-01	 6.387878948414572e+00
9.500732421875000e-01	 6.387878948414559e+00
9.534301757812500e-01	 6.387878948414548e+00
9.567871093750000e-01	 6.387878948414558e+00
9.601440429687500e-01	 6.387878948414541e+00
9.635009765625000e-01	 6.387878948414532e+00
9.668579101562500e-01	 6.387878948414517e+00
9.702148437500000e-01	 6.387878948414508e+00
9.735717773437500e-01	 6.387878948414518e+00
9.769287109375000e-01	 6.387878948414498e+00
9.802856445312500e-01	 6.387878948414508e+00
9.836425781250000e-01	 6.387878948414494e+00
9.869995117187500e-01	 6.387878948414489e+00
9.903564453125000e-01	 6.387878948414491e+00
9.937133789062500e-01	 6.387878948414476e+00
9.970703125000000e-01	 6.387878948414484e+00
1.000000000000000e+00	 6.387878948414481e+00


==> pics/hmhf_singular_update_norms.dat <==
t	 update_norm
0.000000000000000e+00	 1.539742151676851e+02
3.356933593750000e-03	 4.617332082586771e+01
6.713867187500000e-03	 3.717062812201354e+01
1.007080078125000e-02	 3.255800618977559e+01
1.342773437500000e-02	 2.947212763227560e+01
1.678466796875000e-02	 2.710401415495668e+01
2.014160156250000e-02	 2.515501457217005e+01
2.349853515625000e-02	 2.349209405255564e+01
2.685546875000000e-02	 2.204509617955706e+01
3.021240234375000e-02	 2.077214933829185e+01
3.356933593750000e-02	 1.964667498715155e+01
3.692626953125000e-02	 1.865217973223384e+01
4.028320312500000e-02	 1.778071318101774e+01
4.364013671875000e-02	 1.703433888944765e+01
4.699707031250000e-02	 1.643175304841252e+01
5.035400390625000e-02	 1.602968801347330e+01
5.371093750000000e-02	 1.600603214841492e+01
5.706787109375000e-02	 1.719722044543388e+01
6.042480468750000e-02	 1.346091215564841e+02
6.378173828125000e-02	 2.205843318031465e+01
6.713867187500000e-02	 1.523801977245066e+01
7.049560546875000e-02	 1.216706147705175e+01
7.385253906250000e-02	 1.019674235132521e+01
7.720947265625000e-02	 8.732021685348546e+00
8.056640625000000e-02	 7.561412220610440e+00
8.392333984375000e-02	 6.589953557688749e+00
8.728027343750000e-02	 5.767138251301054e+00
9.063720703125000e-02	 5.061984899471843e+00
9.399414062500000e-02	 4.453217174965211e+00
9.735107421875000e-02	 3.925012946071174e+00
1.007080078125000e-01	 3.464987025762826e+00
1.040649414062500e-01	 3.063132838622570e+00
1.074218750000000e-01	 2.711205608608338e+00
1.107788085937500e-01	 2.402325730683327e+00
1.141357421875000e-01	 2.130702357058980e+00
1.174926757812500e-01	 1.891429124010741e+00
1.208496093750000e-01	 1.680327105654640e+00
1.242065429687500e-01	 1.493820936151524e+00
1.275634765625000e-01	 1.328839443811904e+00
1.309204101562500e-01	 1.182735032199790e+00
1.342773437500000e-01	 1.053217723702004e+00
1.376342773437500e-01	 9.383008408988744e-01
1.409912109375000e-01	 8.362560189348384e-01
1.443481445312500e-01	 7.455757556149164e-01
1.477050781250000e-01	 6.649420875629749e-01
1.510620117187500e-01	 5.932002715251173e-01
1.544189453125000e-01	 5.293365749981480e-01
1.577758789062500e-01	 4.724594564605337e-01
1.611328125000000e-01	 4.217835542427122e-01
1.644897460937500e-01	 3.766160130055140e-01
1.678466796875000e-01	 3.363447642786032e-01
1.712036132812500e-01	 3.004284474121655e-01
1.745605468750000e-01	 2.683877133637002e-01
1.779174804687500e-01	 2.397976988865287e-01
1.812744140625000e-01	 2.142814951762890e-01
1.846313476562500e-01	 1.915044646391619e-01
1.879882812500000e-01	 1.711692835639877e-01
1.913452148437500e-01	 1.530116082048646e-01
1.947021484375000e-01	 1.367962779774025e-01
1.980590820312500e-01	 1.223139828227093e-01
2.014160156250000e-01	 1.093783328458436e-01
2.047729492187500e-01	 9.782327751894757e-02
2.081298828125000e-01	 8.750082940209590e-02
2.114868164062500e-01	 7.827905375310008e-02
2.148437500000000e-01	 7.004029079470347e-02
2.182006835937500e-01	 6.267958196247554e-02
2.215576171875000e-01	 5.610327531588936e-02
2.249145507812500e-01	 5.022778857610544e-02
2.282714843750000e-01	 4.497851105412683e-02
2.316284179687500e-01	 4.028882812840786e-02
2.349853515625000e-01	 3.609925399066172e-02
2.383422851562500e-01	 3.235666015168445e-02
2.416992187500000e-01	 2.901358873157772e-02
2.450561523437500e-01	 2.602764088802547e-02
2.484130859375000e-01	 2.336093189072473e-02
2.517700195312500e-01	 2.097960535755127e-02
2.551269531250000e-01	 1.885340004897580e-02
2.584838867187500e-01	 1.695526338875396e-02
2.618408203125000e-01	 1.526100655997667e-02
2.651977539062500e-01	 1.374899662450760e-02
2.685546875000000e-01	 1.239988164520603e-02
2.719116210937500e-01	 1.119634526202892e-02
2.752685546875000e-01	 1.012288759127159e-02
2.786254882812500e-01	 9.165629690278747e-03
2.819824218750000e-01	 8.312139158636683e-03
2.853393554687500e-01	 7.551274736332801e-03
2.886962890625000e-01	 6.873048010155757e-03
2.920532226562500e-01	 6.268500550661835e-03
2.954101562500000e-01	 5.729594976592855e-03
2.987670898437500e-01	 5.249118579788975e-03
3.021240234375000e-01	 4.820598245564992e-03
3.054809570312500e-01	 4.438225475944047e-03
3.088378906250000e-01	 4.096790373787226e-03
3.121948242187500e-01	 3.791623485559845e-03
3.155517578125000e-01	 3.518544440090419e-03
3.189086914062500e-01	 3.273816373693383e-03
3.222656250000000e-01	 3.054105203888041e-03
3.256225585937500e-01	 2.856442910676099e-03
3.289794921875000e-01	 2.678194104040243e-03
3.323364257812500e-01	 2.517025290511393e-03
3.356933593750000e-01	 2.370876391188016e-03
3.390502929687500e-01	 2.237934196296551e-03
3.424072265625000e-01	 2.116607556183391e-03
3.457641601562500e-01	 2.005504199576913e-03
3.491210937500000e-01	 1.903409133312362e-03
3.524780273437500e-01	 1.809264613000755e-03
3.558349609375000e-01	 1.722151689014554e-03
3.591918945312500e-01	 1.641273327359911e-03
3.625488281250000e-01	 1.565939090416377e-03
3.659057617187500e-01	 1.495551342556873e-03
3.692626953125000e-01	 1.429592923781776e-03
3.726196289062500e-01	 1.367616215378497e-03
3.759765625000000e-01	 1.309233506669820e-03
3.793334960937500e-01	 1.254108560777947e-03
3.826904296875000e-01	 1.201949272351975e-03
3.860473632812500e-01	 1.152501308244052e-03
3.894042968750000e-01	 1.105542624139979e-03
3.927612304687500e-01	 1.060878755599100e-03
3.961181640625000e-01	 1.018338787508758e-03
3.994750976562500e-01	 9.777719145469281e-04
4.028320312500000e-01	 9.390445134319757e-04
4.061889648437500e-01	 9.020376554068784e-04
4.095458984375000e-01	 8.666449966779458e-04
4.129028320312500e-01	 8.327709913218248e-04
4.162597656250000e-01	 8.003293790248001e-04
4.196166992187500e-01	 7.692419057100316e-04
4.229736328125000e-01	 7.394372417363498e-04
4.263305664062500e-01	 7.108500669075506e-04
4.296875000000000e-01	 6.834202964275477e-04
4.330444335937500e-01	 6.570924252587210e-04
4.364013671875000e-01	 6.318149725414711e-04
4.397583007812500e-01	 6.075400099182478e-04
4.431152343750000e-01	 5.842227605313237e-04
4.464721679687500e-01	 5.618212573447963e-04
4.498291015625000e-01	 5.402960512267763e-04
4.531860351562500e-01	 5.196099611072995e-04
4.565429687500000e-01	 4.997278592146464e-04
4.598999023437500e-01	 4.806164859913901e-04
4.632568359375000e-01	 4.622442899170701e-04
4.666137695312500e-01	 4.445812883905981e-04
4.699707031250000e-01	 4.275989462919253e-04
4.733276367187500e-01	 4.112700695065533e-04
4.766845703125000e-01	 3.955687112018844e-04
4.800415039062500e-01	 3.804700887192921e-04
4.833984375000000e-01	 3.659505097749872e-04
4.867553710937500e-01	 3.519873062315715e-04
4.901123046875000e-01	 3.385587746993807e-04
4.934692382812500e-01	 3.256441228299547e-04
4.968261718750000e-01	 3.132234203819401e-04
5.001831054687500e-01	 3.012775546493737e-04
5.035400390625000e-01	 2.897881895542987e-04
5.068969726562500e-01	 2.787377279506643e-04
5.102539062500000e-01	 2.681092766341300e-04
5.136108398437500e-01	 2.578866139670470e-04
5.169677734375000e-01	 2.480541596257331e-04
5.203247070312500e-01	 2.385969461886551e-04
5.236816406250000e-01	 2.295005926605638e-04
5.270385742187500e-01	 2.207512793757539e-04
5.303955078125000e-01	 2.123357243840796e-04
5.337524414062500e-01	 2.042411611617496e-04
5.371093750000000e-01	 1.964553173028764e-04
5.404663085937500e-01	 1.889663945503548e-04
5.438232421875000e-01	 1.817630495346825e-04
5.471801757812500e-01	 1.748343756433532e-04
5.505371093750000e-01	 1.681698855882169e-04
5.538940429687500e-01	 1.617594948421561e-04
5.572509765625000e-01	 1.555935057186100e-04
5.606079101562500e-01	 1.496625922961095e-04
5.639648437500000e-01	 1.439577858304257e-04
5.673217773437500e-01	 1.384704608807362e-04
5.706787109375000e-01	 1.331923219401795e-04
5.740356445312500e-01	 1.281153907354425e-04
5.773925781250000e-01	 1.232319938620378e-04
5.807495117187500e-01	 1.185347511363738e-04
5.841064453125000e-01	 1.140165642560274e-04
5.874633789062500e-01	 1.096706058687995e-04
5.908203125000000e-01	 1.054903093324175e-04
5.941772460937500e-01	 1.014693586169075e-04
5.975341796875000e-01	 9.760167868646971e-05
6.008911132812500e-01	 9.388142626886422e-05
6.042480468750000e-01	 9.030298108561275e-05
6.076049804687500e-01	 8.686093714191041e-05
6.109619140625000e-01	 8.355009471724322e-05
6.143188476562500e-01	 8.036545229418418e-05
6.176757812500000e-01	 7.730219918996713e-05
6.210327148437500e-01	 7.435570807797789e-05
6.243896484375000e-01	 7.152152816326519e-05
6.277465820312500e-01	 6.879537820990740e-05
6.311035156250000e-01	 6.617314035341854e-05
6.344604492187500e-01	 6.365085364931732e-05
6.378173828125000e-01	 6.122470815975316e-05
6.411743164062500e-01	 5.889103924706307e-05
6.445312500000000e-01	 5.664632186708634e-05
6.478881835937500e-01	 5.448716548849286e-05
6.512451171875000e-01	 5.241030873288857e-05
6.546020507812500e-01	 5.041261458215611e-05
6.579589843750000e-01	 4.849106560922511e-05
6.613159179687500e-01	 4.664275934818630e-05
6.646728515625000e-01	 4.486490405513218e-05
6.680297851562500e-01	 4.315481435924227e-05
6.713867187500000e-01	 4.150990725770374e-05
6.747436523437500e-01	 3.992769820322482e-05
6.781005859375000e-01	 3.840579735797969e-05
6.814575195312500e-01	 3.694190596024049e-05
6.848144531250000e-01	 3.553381288823512e-05
6.881713867187500e-01	 3.417939134416600e-05
6.915283203125000e-01	 3.287659549900288e-05
6.948852539062500e-01	 3.162345758260522e-05
6.982421875000000e-01	 3.041808482096741e-05
7.015991210937500e-01	 2.925865655273547e-05
7.049560546875000e-01	 2.814342154661612e-05
7.083129882812500e-01	 2.707069531175371e-05
7.116699218750000e-01	 2.603885755246269e-05
7.150268554687500e-01	 2.504634976143146e-05
7.183837890625000e-01	 2.409167282179509e-05
7.217407226562500e-01	 2.317338473698313e-05
7.250976562500000e-01	 2.229009849078903e-05
7.284545898437500e-01	 2.144047996467365e-05
7.318115234375000e-01	 2.062324585000532e-05
7.351684570312500e-01	 1.983716175051425e-05
7.385253906250000e-01	 1.908104036663799e-05
7.418823242187500e-01	 1.835373961716084e-05
7.452392578125000e-01	 1.765416098423192e-05
7.485961914062500e-01	 1.698124773930379e-05
7.519531250000000e-01	 1.633398354847708e-05
7.553100585937500e-01	 1.571139074316269e-05
7.586669921875000e-01	 1.511252895281833e-05
7.620239257812500e-01	 1.453649361843393e-05
7.653808593750000e-01	 1.398241467016718e-05
7.687377929687500e-01	 1.344945522463564e-05
7.720947265625000e-01	 1.293681030284319e-05
7.754516601562500e-01	 1.244370555180586e-05
7.788085937500000e-01	 1.196939617990969e-05
7.821655273437500e-01	 1.151316577679150e-05
7.855224609375000e-01	 1.107432524984378e-05
7.888793945312500e-01	 1.065221173288437e-05
7.922363281250000e-01	 1.024618766859011e-05
7.955932617187500e-01	 9.855639784303030e-06
7.989501953125000e-01	 9.479978197384385e-06
8.023071289062500e-01	 9.118635462162049e-06
8.056640625000000e-01	 8.771065818008825e-06
8.090209960937500e-01	 8.436744295044676e-06
8.123779296875000e-01	 8.115165899545830e-06
8.157348632812500e-01	 7.805844924664296e-06
8.190917968750000e-01	 7.508314152880454e-06
8.224487304687500e-01	 7.222124172749907e-06
8.258056640625000e-01	 6.946842719041781e-06
8.291625976562500e-01	 6.682054027786196e-06
8.325195312500000e-01	 6.427358121928482e-06
8.358764648437500e-01	 6.182370310661970e-06
8.392333984375000e-01	 5.946720558365726e-06
8.425903320312500e-01	 5.720052941294938e-06
8.459472656250000e-01	 5.502025048269668e-06
8.493041992187500e-01	 5.292307615327686e-06
8.526611328125000e-01	 5.090583854252800e-06
8.560180664062500e-01	 4.896549089058191e-06
8.593750000000000e-01	 4.709910212888819e-06
8.627319335937500e-01	 4.530385341426404e-06
8.660888671875000e-01	 4.357703333512543e-06
8.694458007812500e-01	 4.191603334490463e-06
8.728027343750000e-01	 4.031834476425998e-06
8.761596679687500e-01	 3.878155402462329e-06
8.795166015625000e-01	 3.730334039530537e-06
8.828735351562500e-01	 3.588147119132234e-06
8.862304687500000e-01	 3.451379822104332e-06
8.895874023437500e-01	 3.319825624892186e-06
8.929443359375000e-01	 3.193285792695180e-06
8.963012695312500e-01	 3.071569202692298e-06
8.996582031250000e-01	 2.954492018409548e-06
9.030151367187500e-01	 2.841877374240976e-06
9.063720703125000e-01	 2.733555225831830e-06
9.097290039062500e-01	 2.629361933007974e-06
9.130859375000000e-01	 2.529140087354033e-06
9.164428710937500e-01	 2.432738332364387e-06
9.197998046875000e-01	 2.340011104957539e-06
9.231567382812500e-01	 2.250818273557034e-06
9.265136718750000e-01	 2.165025183425042e-06
9.298706054687500e-01	 2.082502192361592e-06
9.332275390625000e-01	 2.003124696280011e-06
9.365844726562500e-01	 1.926772762718070e-06
9.399414062500000e-01	 1.853331095774081e-06
9.432983398437500e-01	 1.782688779274194e-06
9.466552734375000e-01	 1.714739067679510e-06
9.500122070312500e-01	 1.649379393804691e-06
9.533691406250000e-01	 1.586510963600660e-06
9.567260742187500e-01	 1.526038855127443e-06
9.600830078125000e-01	 1.467871749500177e-06
9.634399414062500e-01	 1.411921745239972e-06
9.667968750000000e-01	 1.358104368066469e-06
9.701538085937500e-01	 1.306338291923882e-06
9.735107421875000e-01	 1.256545369559929e-06
9.768676757812500e-01	 1.208650372576496e-06
9.802246093750000e-01	 1.162580964687452e-06
9.835815429687500e-01	 1.118267548077418e-06
9.869384765625000e-01	 1.075643212807971e-06
9.902954101562500e-01	 1.034643540461509e-06
9.936523437500000e-01	 9.952066521443444e-07
9.970092773437500e-01	 9.572729510766139e-07
9.999389648437500e-01	 9.253506753995555e-07


==> pics/stereo_bdf2_L1error.dat <==
iter	 L1error
0	 8.817145800302060e-17
1	 1.183958827074840e-04
2	 1.579316665042942e-04
3	 1.711870029017069e-04
4	 1.756873906833975e-04
5	 1.772695966609563e-04
6	 1.778769550080373e-04
7	 1.781564580632249e-04
8	 1.783235517067790e-04
9	 1.784500365706524e-04
10	 1.785599030384758e-04
11	 1.786612298297434e-04
12	 1.787568006639102e-04
13	 1.788476374250465e-04
14	 1.789341757563115e-04
15	 1.790166560245901e-04
16	 1.790952531593620e-04
17	 1.791701195947825e-04
18	 1.792413993020629e-04
19	 1.793092322138173e-04
20	 1.793737554676054e-04
21	 1.794351036102903e-04
22	 1.794934084782569e-04
23	 1.795487989926198e-04
24	 1.796014009496266e-04
25	 1.796513368330099e-04
26	 1.796987256564557e-04
27	 1.797436828380017e-04
28	 1.797863201057127e-04
29	 1.798267454326782e-04
30	 1.798650629991260e-04
31	 1.799013731791997e-04
32	 1.799357725496062e-04
33	 1.799683539176322e-04
34	 1.799992063658242e-04
35	 1.800284153111441e-04
36	 1.800560625758803e-04
37	 1.800822264687063e-04
38	 1.801069818735580e-04
39	 1.801304003447908e-04
40	 1.801525502070350e-04
41	 1.801734966584833e-04
42	 1.801933018762653e-04
43	 1.802120251231074e-04
44	 1.802297228542614e-04
45	 1.802464488241426e-04
46	 1.802622541919038e-04
47	 1.802771876256299e-04
48	 1.802912954045953e-04
49	 1.803046215194686e-04
50	 1.803172077699768e-04
51	 1.803290938600306e-04
52	 1.803403174901390e-04
53	 1.803509144468732e-04
54	 1.803609186895675e-04
55	 1.803703624339716e-04
56	 1.803792762330081e-04
57	 1.803876890546148e-04
58	 1.803956283565775e-04
59	 1.804031201586108e-04
60	 1.804101891114854e-04
61	 1.804168585634586e-04
62	 1.804231506239623e-04
63	 1.804290862246104e-04
64	 1.804346851777098e-04
65	 1.804399662320692e-04
66	 1.804449471266479e-04
67	 1.804496446415610e-04
68	 1.804540746469887e-04
69	 1.804582521497730e-04
70	 1.804621913379400e-04
71	 1.804659056230849e-04
72	 1.804694076808539e-04
73	 1.804727094894466e-04
74	 1.804758223663134e-04
75	 1.804787570030845e-04
76	 1.804815234987725e-04
77	 1.804841313913758e-04
78	 1.804865896879087e-04
79	 1.804889068929491e-04
80	 1.804910910357130e-04
81	 1.804931496957883e-04
82	 1.804950900276048e-04
83	 1.804969187835507e-04
84	 1.804986423359656e-04
85	 1.805002666980082e-04
86	 1.805017975433499e-04
87	 1.805032402249600e-04
88	 1.805045997927640e-04
89	 1.805058810105147e-04
90	 1.805070883716014e-04
91	 1.805082261141852e-04
92	 1.805092982353651e-04
93	 1.805103085047201e-04
94	 1.805112604769899e-04
95	 1.805121575041782e-04
96	 1.805130027469237e-04
97	 1.805137991852757e-04
98	 1.805145496288849e-04
99	 1.805152567266369e-04
100	 1.805159229757134e-04
101	 1.805165507302028e-04
102	 1.805171422092307e-04
103	 1.805176995045845e-04
104	 1.805182245879884e-04
105	 1.805187193178954e-04
106	 1.805191854459778e-04
107	 1.805196246231876e-04
108	 1.805200384055277e-04
109	 1.805204282594336e-04
110	 1.805207955669514e-04
111	 1.805211416305208e-04
112	 1.805214676775502e-04
113	 1.805217748646998e-04
114	 1.805220642819721e-04
115	 1.805223369564939e-04
116	 1.805225938561524e-04
117	 1.805228358929853e-04
118	 1.805230639263996e-04
119	 1.805232787661911e-04
120	 1.805234811753886e-04
121	 1.805236718729586e-04
122	 1.805238515363549e-04
123	 1.805240208038676e-04
124	 1.805241802769247e-04
125	 1.805243305221730e-04
126	 1.805244720735335e-04
127	 1.805246054340350e-04
128	 1.805247310776389e-04
129	 1.805248494509045e-04
130	 1.805249609745342e-04
131	 1.805250660449427e-04
132	 1.805251650355937e-04
133	 1.805252582983251e-04
134	 1.805253461646653e-04
135	 1.805254289469148e-04
136	 1.805255069393405e-04
137	 1.805255804191659e-04
138	 1.805256496475659e-04
139	 1.805257148706062e-04
140	 1.805257763201181e-04
141	 1.805258342145036e-04
142	 1.805258887595312e-04
143	 1.805259401490567e-04
144	 1.805259885657133e-04
145	 1.805260341815640e-04
146	 1.805260771587110e-04
147	 1.805261176498721e-04
148	 1.805261557989357e-04
149	 1.805261917414257e-04
150	 1.805262256050682e-04
151	 1.805262575101549e-04
152	 1.805262875700400e-04
153	 1.805263158914995e-04
154	 1.805263425751315e-04
155	 1.805263677157267e-04
156	 1.805263914025509e-04
157	 1.805264137197323e-04
158	 1.805264347465355e-04
159	 1.805264545576122e-04
160	 1.805264732232928e-04
161	 1.805264908098729e-04
162	 1.805265073797636e-04
163	 1.805265229917775e-04
164	 1.805265377013487e-04
165	 1.805265515606670e-04
166	 1.805265646189305e-04
167	 1.805265769224600e-04
168	 1.805265885149154e-04
169	 1.805265994374274e-04
170	 1.805266097287533e-04
171	 1.805266194253871e-04
172	 1.805266285617204e-04
173	 1.805266371701634e-04
174	 1.805266452812360e-04
175	 1.805266529237006e-04
176	 1.805266601246544e-04
177	 1.805266669096234e-04
178	 1.805266733026631e-04
179	 1.805266793264357e-04
180	 1.805266850022787e-04
181	 1.805266903503093e-04
182	 1.805266953894792e-04
183	 1.805267001376560e-04
184	 1.805267046116378e-04
185	 1.805267088272831e-04
186	 1.805267127995144e-04
187	 1.805267165424070e-04
188	 1.805267200692241e-04
189	 1.805267233924276e-04
190	 1.805267265237997e-04
191	 1.805267294744141e-04
192	 1.805267322547263e-04
193	 1.805267348745753e-04
194	 1.805267373432201e-04
195	 1.805267396694000e-04
196	 1.805267418613514e-04
197	 1.805267439268200e-04
198	 1.805267458731206e-04
199	 1.805267477071225e-04
200	 1.805267494353178e-04
201	 1.805267510638185e-04
202	 1.805267525983779e-04
203	 1.805267540444274e-04
204	 1.805267554070703e-04
205	 1.805267566911230e-04
206	 1.805267579011287e-04
207	 1.805267590413507e-04
208	 1.805267601158360e-04
209	 1.805267611283584e-04
210	 1.805267620825044e-04
211	 1.805267629816469e-04
212	 1.805267638289476e-04
213	 1.805267646274177e-04
214	 1.805267653798587e-04
215	 1.805267660889291e-04
216	 1.805267667571342e-04
217	 1.805267673868382e-04
218	 1.805267679802494e-04
219	 1.805267685394742e-04
220	 1.805267690664794e-04
221	 1.805267695631126e-04
222	 1.805267700311363e-04
223	 1.805267704721960e-04
224	 1.805267708878580e-04
225	 1.805267712795751e-04
226	 1.805267716487414e-04
227	 1.805267719966426e-04
228	 1.805267723245142e-04
229	 1.805267726334925e-04
230	 1.805267729246925e-04
231	 1.805267731991271e-04
232	 1.805267734577588e-04
233	 1.805267737015006e-04
234	 1.805267739312146e-04
235	 1.805267741477178e-04
236	 1.805267743517486e-04
237	 1.805267745440404e-04
238	 1.805267747252683e-04
239	 1.805267748960682e-04
240	 1.805267750570387e-04
241	 1.805267752087482e-04
242	 1.805267753517285e-04
243	 1.805267754864832e-04
244	 1.805267756134945e-04
245	 1.805267757331963e-04
246	 1.805267758460180e-04
247	 1.805267759523523e-04
248	 1.805267760525622e-04
249	 1.805267761470205e-04
250	 1.805267762360453e-04
251	 1.805267763199465e-04
252	 1.805267763990389e-04
253	 1.805267764735749e-04
254	 1.805267765438226e-04
255	 1.805267766100446e-04
256	 1.805267766724507e-04
257	 1.805267767312728e-04
258	 1.805267767867229e-04
259	 1.805267768389766e-04
260	 1.805267768882388e-04
261	 1.805267769346691e-04
262	 1.805267769784314e-04
263	 1.805267770196847e-04
264	 1.805267770585619e-04
265	 1.805267770952060e-04
266	 1.805267771297495e-04
267	 1.805267771623079e-04
268	 1.805267771930000e-04
269	 1.805267772219240e-04
270	 1.805267772491936e-04
271	 1.805267772748968e-04
272	 1.805267772991266e-04
273	 1.805267773219666e-04
274	 1.805267773434888e-04
275	 1.805267773637771e-04
276	 1.805267773829043e-04
277	 1.805267774009357e-04
278	 1.805267774179285e-04
279	 1.805267774339497e-04
280	 1.805267774490501e-04
281	 1.805267774632895e-04
282	 1.805267774767153e-04
283	 1.805267774893655e-04
284	 1.805267775012857e-04
285	 1.805267775125279e-04
286	 1.805267775231275e-04
287	 1.805267775331182e-04
288	 1.805267775425424e-04
289	 1.805267775514106e-04
290	 1.805267775597866e-04
291	 1.805267775676765e-04
292	 1.805267775751121e-04
293	 1.805267775821255e-04
294	 1.805267775887333e-04
295	 1.805267775949597e-04
296	 1.805267776008372e-04
297	 1.805267776063717e-04
298	 1.805267776115940e-04
299	 1.805267776165137e-04
300	 1.805267776211661e-04
301	 1.805267776255352e-04
302	 1.805267776296566e-04
303	 1.805267776335475e-04
304	 1.805267776372125e-04
305	 1.805267776406711e-04
306	 1.805267776439270e-04
307	 1.805267776470018e-04
308	 1.805267776498980e-04
309	 1.805267776526207e-04
310	 1.805267776551954e-04
311	 1.805267776576296e-04
312	 1.805267776599164e-04
313	 1.805267776620727e-04
314	 1.805267776641080e-04
315	 1.805267776660303e-04
316	 1.805267776678395e-04
317	 1.805267776695355e-04
318	 1.805267776711423e-04
319	 1.805267776726562e-04
320	 1.805267776740836e-04
321	 1.805267776754348e-04
322	 1.805267776767080e-04
323	 1.805267776779020e-04
324	 1.805267776790308e-04
325	 1.805267776800914e-04
326	 1.805267776810938e-04
327	 1.805267776820391e-04
328	 1.805267776829370e-04
329	 1.805267776837822e-04
330	 1.805267776845696e-04
331	 1.805267776853225e-04
332	 1.805267776860184e-04
333	 1.805267776866871e-04
334	 1.805267776873139e-04
335	 1.805267776879033e-04
336	 1.805267776884641e-04
337	 1.805267776889889e-04
338	 1.805267776894873e-04
339	 1.805267776899575e-04
340	 1.805267776903945e-04
341	 1.805267776908137e-04
342	 1.805267776912045e-04
343	 1.805267776915706e-04
344	 1.805267776919204e-04
345	 1.805267776922479e-04
346	 1.805267776925580e-04
347	 1.805267776928529e-04
348	 1.805267776931183e-04
349	 1.805267776933869e-04
350	 1.805267776936300e-04
351	 1.805267776938613e-04
352	 1.805267776940792e-04
353	 1.805267776942825e-04
354	 1.805267776944775e-04
355	 1.805267776946612e-04
356	 1.805267776948292e-04
357	 1.805267776949933e-04
358	 1.805267776951528e-04
359	 1.805267776952940e-04
360	 1.805267776954295e-04
361	 1.805267776955622e-04
362	 1.805267776956803e-04
363	 1.805267776957957e-04
364	 1.805267776959074e-04
365	 1.805267776960078e-04
366	 1.805267776961042e-04
367	 1.805267776961934e-04
368	 1.805267776962833e-04
369	 1.805267776963619e-04
370	 1.805267776964378e-04
371	 1.805267776965096e-04
372	 1.805267776965798e-04
373	 1.805267776966403e-04
374	 1.805267776967006e-04
375	 1.805267776967535e-04
376	 1.805267776968092e-04
377	 1.805267776968518e-04
378	 1.805267776968970e-04
379	 1.805267776969463e-04
380	 1.805267776969906e-04
381	 1.805267776970304e-04
382	 1.805267776970644e-04
383	 1.805267776971074e-04
384	 1.805267776971438e-04
385	 1.805267776971757e-04
386	 1.805267776972089e-04
387	 1.805267776972344e-04
388	 1.805267776972581e-04
389	 1.805267776972836e-04
390	 1.805267776973042e-04
391	 1.805267776973329e-04
392	 1.805267776973501e-04
393	 1.805267776973691e-04
394	 1.805267776973835e-04
395	 1.805267776974043e-04
396	 1.805267776974184e-04
397	 1.805267776974299e-04
398	 1.805267776974503e-04
399	 1.805267776974602e-04
400	 1.805267776974716e-04
401	 1.805267776974872e-04
402	 1.805267776974979e-04
403	 1.805267776975124e-04
404	 1.805267776975269e-04
405	 1.805267776975403e-04
406	 1.805267776975439e-04
407	 1.805267776975591e-04
408	 1.805267776975645e-04
409	 1.805267776975694e-04
410	 1.805267776975808e-04
411	 1.805267776975853e-04
412	 1.805267776975928e-04
413	 1.805267776976007e-04
414	 1.805267776976068e-04
415	 1.805267776976041e-04
416	 1.805267776976093e-04
417	 1.805267776976168e-04
418	 1.805267776976174e-04
419	 1.805267776976216e-04
420	 1.805267776976252e-04
421	 1.805267776976323e-04
422	 1.805267776976349e-04
423	 1.805267776976363e-04
424	 1.805267776976346e-04
425	 1.805267776976399e-04
426	 1.805267776976442e-04
427	 1.805267776976450e-04
428	 1.805267776976441e-04
429	 1.805267776976504e-04
430	 1.805267776976593e-04
431	 1.805267776976567e-04
432	 1.805267776976563e-04
433	 1.805267776976628e-04
434	 1.805267776976636e-04
435	 1.805267776976718e-04
436	 1.805267776976629e-04
437	 1.805267776976686e-04
438	 1.805267776976745e-04
439	 1.805267776976720e-04
440	 1.805267776976765e-04
441	 1.805267776976713e-04
442	 1.805267776976733e-04
443	 1.805267776976786e-04
444	 1.805267776976750e-04
445	 1.805267776976818e-04
446	 1.805267776976792e-04
447	 1.805267776976774e-04
448	 1.805267776976723e-04
449	 1.805267776976736e-04
450	 1.805267776976775e-04
451	 1.805267776976766e-04
452	 1.805267776976736e-04
453	 1.805267776976725e-04
454	 1.805267776976766e-04
455	 1.805267776976705e-04
456	 1.805267776976787e-04
457	 1.805267776976786e-04
458	 1.805267776976745e-04
459	 1.805267776976733e-04
460	 1.805267776976766e-04
461	 1.805267776976816e-04
462	 1.805267776976836e-04
463	 1.805267776976815e-04
464	 1.805267776976795e-04
465	 1.805267776976796e-04
466	 1.805267776976832e-04
467	 1.805267776976834e-04
468	 1.805267776976815e-04
469	 1.805267776976854e-04
470	 1.805267776976795e-04
471	 1.805267776976843e-04
472	 1.805267776976879e-04
473	 1.805267776976904e-04
474	 1.805267776976922e-04
475	 1.805267776976935e-04
476	 1.805267776976893e-04
477	 1.805267776976936e-04
478	 1.805267776976944e-04
479	 1.805267776976964e-04
480	 1.805267776976963e-04
481	 1.805267776976924e-04
482	 1.805267776977002e-04
483	 1.805267776976981e-04
484	 1.805267776977011e-04
485	 1.805267776977020e-04
486	 1.805267776977040e-04
487	 1.805267776976962e-04
488	 1.805267776977042e-04
489	 1.805267776977019e-04
490	 1.805267776976937e-04
491	 1.805267776977006e-04
492	 1.805267776977096e-04
493	 1.805267776977057e-04
494	 1.805267776977044e-04
495	 1.805267776977066e-04
496	 1.805267776977063e-04
497	 1.805267776977137e-04
498	 1.805267776977118e-04
499	 1.805267776977113e-04
500	 1.805267776977091e-04
501	 1.805267776977091e-04
502	 1.805267776977070e-04
503	 1.805267776977096e-04
504	 1.805267776977084e-04
505	 1.805267776977054e-04
506	 1.805267776977050e-04
507	 1.805267776977102e-04
508	 1.805267776977160e-04
509	 1.805267776977162e-04
510	 1.805267776977106e-04
511	 1.805267776977053e-04
512	 1.805267776977142e-04
513	 1.805267776977167e-04
514	 1.805267776977179e-04
515	 1.805267776977212e-04
516	 1.805267776977189e-04
517	 1.805267776977189e-04
518	 1.805267776977155e-04
519	 1.805267776977147e-04
520	 1.805267776977185e-04
521	 1.805267776977115e-04
522	 1.805267776977187e-04
523	 1.805267776977218e-04


==> pics/stereo_bdf2_energies.dat <==
iter	 energy
0	 1.940593235453775e+01
1	 1.855694128228365e+01
2	 1.773671126341701e+01
3	 1.695242517213298e+01
4	 1.620538658102625e+01
5	 1.549497305529979e+01
6	 1.481994956453008e+01
7	 1.417890493551390e+01
8	 1.357039730553784e+01
9	 1.299300298181279e+01
10	 1.244533314980442e+01
11	 1.192603978490360e+01
12	 1.143381784663578e+01
13	 1.096740610806209e+01
14	 1.052558740899199e+01
15	 1.010718860438273e+01
16	 9.711080308272797e+00
17	 9.336176476938734e+00
18	 8.981433855998228e+00
19	 8.645851309568885e+00
20	 8.328469046981891e+00
21	 8.028367761197789e+00
22	 7.744667692090768e+00
23	 7.476527626881127e+00
24	 7.223143849121666e+00
25	 6.983749046769659e+00
26	 6.757611189006438e+00
27	 6.544032380608935e+00
28	 6.342347701842912e+00
29	 6.151924041042514e+00
30	 5.972158926271434e+00
31	 5.802479361733578e+00
32	 5.642340673914995e+00
33	 5.491225371800283e+00
34	 5.348642024913277e+00
35	 5.214124162384292e+00
36	 5.087229195744905e+00
37	 4.967537367693017e+00
38	 4.854650728656079e+00
39	 4.748192142604853e+00
40	 4.647804323233922e+00
41	 4.553148901323315e+00
42	 4.463905523829148e+00
43	 4.379770985014035e+00
44	 4.300458389720474e+00
45	 4.225696348709498e+00
46	 4.155228205828618e+00
47	 4.088811296639259e+00
48	 4.026216238017330e+00
49	 3.967226248143855e+00
50	 3.911636496221897e+00
51	 3.859253481188827e+00
52	 3.809894438640161e+00
53	 3.763386775139231e+00
54	 3.719567529054920e+00
55	 3.678282857048107e+00
56	 3.639387545311773e+00
57	 3.602744544663270e+00
58	 3.568224528584314e+00
59	 3.535705473309493e+00
60	 3.505072259070639e+00
61	 3.476216291617312e+00
62	 3.449035143148436e+00
63	 3.423432211807547e+00
64	 3.399316398914738e+00
65	 3.376601803129230e+00
66	 3.355207430760393e+00
67	 3.335056921468484e+00
68	 3.316078288621886e+00
69	 3.298203673602344e+00
70	 3.281369113376112e+00
71	 3.265514320674277e+00
72	 3.250582476151354e+00
73	 3.236520031917022e+00
74	 3.223276525860651e+00
75	 3.210804406213676e+00
76	 3.199058865818648e+00
77	 3.187997685597964e+00
78	 3.177581086738017e+00
79	 3.167771591127396e+00
80	 3.158533889609221e+00
81	 3.149834717628915e+00
82	 3.141642737878999e+00
83	 3.133928429561879e+00
84	 3.126663983911201e+00
85	 3.119823205629011e+00
86	 3.113381419914985e+00
87	 3.107315384779255e+00
88	 3.101603208347153e+00
89	 3.096224270878734e+00
90	 3.091159151241226e+00
91	 3.086389557585456e+00
92	 3.081898261991515e+00
93	 3.077669038860574e+00
94	 3.073686606842557e+00
95	 3.069936574100069e+00
96	 3.066405386720284e+00
97	 3.063080280096606e+00
98	 3.059949233111508e+00
99	 3.057000924961756e+00
100	 3.054224694475068e+00
101	 3.051610501776887e+00
102	 3.049148892172481e+00
103	 3.046830962118071e+00
104	 3.044648327161357e+00
105	 3.042593091738437e+00
106	 3.040657820720742e+00
107	 3.038835512611332e+00
108	 3.037119574295773e+00
109	 3.035503797258147e+00
110	 3.033982335177634e+00
111	 3.032549682826213e+00
112	 3.031200656192303e+00
113	 3.029930373759568e+00
114	 3.028734238874105e+00
115	 3.027607923137038e+00
116	 3.026547350763297e+00
117	 3.025548683850445e+00
118	 3.024608308504985e+00
119	 3.023722821776332e+00
120	 3.022889019351696e+00
121	 3.022103883967603e+00
122	 3.021364574496581e+00
123	 3.020668415669737e+00
124	 3.020012888398202e+00
125	 3.019395620658819e+00
126	 3.018814378911116e+00
127	 3.018267060014718e+00
128	 3.017751683618052e+00
129	 3.017266384991023e+00
130	 3.016809408275722e+00
131	 3.016379100130711e+00
132	 3.015973903746351e+00
133	 3.015592353209065e+00
134	 3.015233068194623e+00
135	 3.014894748971000e+00
136	 3.014576171692958e+00
137	 3.014276183971139e+00
138	 3.013993700699918e+00
139	 3.013727700128659e+00
140	 3.013477220162419e+00
141	 3.013241354878568e+00
142	 3.013019251246715e+00
143	 3.012810106040280e+00
144	 3.012613162928221e+00
145	 3.012427709736665e+00
146	 3.012253075870409e+00
147	 3.012088629885010e+00
148	 3.011933777200618e+00
149	 3.011787957949217e+00
150	 3.011650644947860e+00
151	 3.011521341789874e+00
152	 3.011399581047876e+00
153	 3.011284922581533e+00
154	 3.011176951944175e+00
155	 3.011075278882547e+00
156	 3.010979535924093e+00
157	 3.010889377046738e+00
158	 3.010804476426438e+00
159	 3.010724527257741e+00
160	 3.010649240643423e+00
161	 3.010578344548779e+00
162	 3.010511582817033e+00
163	 3.010448714242371e+00
164	 3.010389511696954e+00
165	 3.010333761308976e+00
166	 3.010281261688719e+00
167	 3.010231823199864e+00
168	 3.010185267273237e+00
169	 3.010141425760761e+00
170	 3.010100140326933e+00
171	 3.010061261876233e+00
172	 3.010024650013420e+00
173	 3.009990172535840e+00
174	 3.009957704955110e+00
175	 3.009927130046809e+00
176	 3.009898337426432e+00
177	 3.009871223150155e+00
178	 3.009845689338920e+00
179	 3.009821643824345e+00
180	 3.009798999815502e+00
181	 3.009777675584981e+00
182	 3.009757594173400e+00
183	 3.009738683111059e+00
184	 3.009720874156011e+00
185	 3.009704103047194e+00
186	 3.009688309272233e+00
187	 3.009673435848566e+00
188	 3.009659429117524e+00
189	 3.009646238550296e+00
190	 3.009633816565374e+00
191	 3.009622118356465e+00
192	 3.009611101730627e+00
193	 3.009600726955767e+00
194	 3.009590956617006e+00
195	 3.009581755481537e+00
196	 3.009573090371265e+00
197	 3.009564930042956e+00
198	 3.009557245075305e+00
199	 3.009550007762707e+00
200	 3.009543192015114e+00
201	 3.009536773263811e+00
202	 3.009530728372604e+00
203	 3.009525035554379e+00
204	 3.009519674292268e+00
205	 3.009514625265645e+00
206	 3.009509870280303e+00
207	 3.009505392202743e+00
208	 3.009501174898375e+00
209	 3.009497203173177e+00
210	 3.009493462718853e+00
211	 3.009489940061189e+00
212	 3.009486622511433e+00
213	 3.009483498120460e+00
214	 3.009480555635601e+00
215	 3.009477784460087e+00
216	 3.009475174614772e+00
217	 3.009472716702132e+00
218	 3.009470401872368e+00
219	 3.009468221791379e+00
220	 3.009466168610782e+00
221	 3.009464234939616e+00
222	 3.009462413817540e+00
223	 3.009460698689849e+00
224	 3.009459083383774e+00
225	 3.009457562086237e+00
226	 3.009456129322852e+00
227	 3.009454779938204e+00
228	 3.009453509077253e+00
229	 3.009452312167804e+00
230	 3.009451184904051e+00
231	 3.009450123231000e+00
232	 3.009449123329925e+00
233	 3.009448181604564e+00
234	 3.009447294668066e+00
235	 3.009446459330948e+00
236	 3.009445672589458e+00
237	 3.009444931614824e+00
238	 3.009444233743021e+00
239	 3.009443576465179e+00
240	 3.009442957418575e+00
241	 3.009442374378019e+00
242	 3.009441825247998e+00
243	 3.009441308054956e+00
244	 3.009440820940326e+00
245	 3.009440362153669e+00
246	 3.009439930046581e+00
247	 3.009439523066578e+00
248	 3.009439139751565e+00
249	 3.009438778724608e+00
250	 3.009438438688913e+00
251	 3.009438118423174e+00
252	 3.009437816777211e+00
253	 3.009437532667787e+00
254	 3.009437265074729e+00
255	 3.009437013037227e+00
256	 3.009436775650468e+00
257	 3.009436552062179e+00
258	 3.009436341469821e+00
259	 3.009436143117470e+00
260	 3.009435956293252e+00
261	 3.009435780326716e+00
262	 3.009435614586399e+00
263	 3.009435458477617e+00
264	 3.009435311440270e+00
265	 3.009435172946861e+00
266	 3.009435042500587e+00
267	 3.009434919633525e+00
268	 3.009434803905026e+00
269	 3.009434694900047e+00
270	 3.009434592227695e+00
271	 3.009434495519806e+00
272	 3.009434404429661e+00
273	 3.009434318630694e+00
274	 3.009434237815304e+00
275	 3.009434161693867e+00
276	 3.009434089993519e+00
277	 3.009434022457308e+00
278	 3.009433958843214e+00
279	 3.009433898923318e+00
280	 3.009433842482907e+00
281	 3.009433789319815e+00
282	 3.009433739243570e+00
283	 3.009433692074798e+00
284	 3.009433647644578e+00
285	 3.009433605793832e+00
286	 3.009433566372629e+00
287	 3.009433529239866e+00
288	 3.009433494262575e+00
289	 3.009433461315549e+00
290	 3.009433430280849e+00
291	 3.009433401047397e+00
292	 3.009433373510580e+00
293	 3.009433347571815e+00
294	 3.009433323138329e+00
295	 3.009433300122699e+00
296	 3.009433278442557e+00
297	 3.009433258020374e+00
298	 3.009433238783098e+00
299	 3.009433220661927e+00
300	 3.009433203592026e+00
301	 3.009433187512399e+00
302	 3.009433172365544e+00
303	 3.009433158097289e+00
304	 3.009433144656637e+00
305	 3.009433131995555e+00
306	 3.009433120068797e+00
307	 3.009433108833716e+00
308	 3.009433098250180e+00
309	 3.009433088280365e+00
310	 3.009433078888665e+00
311	 3.009433070041526e+00
312	 3.009433061707342e+00
313	 3.009433053856351e+00
314	 3.009433046460511e+00
315	 3.009433039493416e+00
316	 3.009433032930183e+00
317	 3.009433026747400e+00
318	 3.009433020922976e+00
319	 3.009433015436136e+00
320	 3.009433010267295e+00
321	 3.009433005397998e+00
322	 3.009433000810893e+00
323	 3.009432996489570e+00
324	 3.009432992418633e+00
325	 3.009432988583582e+00
326	 3.009432984970732e+00
327	 3.009432981567189e+00
328	 3.009432978360810e+00
329	 3.009432975340164e+00
330	 3.009432972494503e+00
331	 3.009432969813659e+00
332	 3.009432967288075e+00
333	 3.009432964908782e+00
334	 3.009432962667271e+00
335	 3.009432960555561e+00
336	 3.009432958566129e+00
337	 3.009432956691888e+00
338	 3.009432954926165e+00
339	 3.009432953262678e+00
340	 3.009432951695496e+00
341	 3.009432950219030e+00
342	 3.009432948828023e+00
343	 3.009432947517542e+00
344	 3.009432946282901e+00
345	 3.009432945119716e+00
346	 3.009432944023852e+00
347	 3.009432942991408e+00
348	 3.009432942018705e+00
349	 3.009432941102286e+00
350	 3.009432940238891e+00
351	 3.009432939425432e+00
352	 3.009432938659054e+00
353	 3.009432937937011e+00
354	 3.009432937256725e+00
355	 3.009432936615775e+00
356	 3.009432936011912e+00
357	 3.009432935442972e+00
358	 3.009432934906936e+00
359	 3.009432934401892e+00
360	 3.009432933926057e+00
361	 3.009432933477729e+00
362	 3.009432933055326e+00
363	 3.009432932657335e+00
364	 3.009432932282370e+00
365	 3.009432931929068e+00
366	 3.009432931596198e+00
367	 3.009432931282542e+00
368	 3.009432930987051e+00
369	 3.009432930708586e+00
370	 3.009432930446248e+00
371	 3.009432930199074e+00
372	 3.009432929966173e+00
373	 3.009432929746732e+00
374	 3.009432929539953e+00
375	 3.009432929345133e+00
376	 3.009432929161577e+00
377	 3.009432928988597e+00
378	 3.009432928825625e+00
379	 3.009432928672057e+00
380	 3.009432928527367e+00
381	 3.009432928391026e+00
382	 3.009432928262564e+00
383	 3.009432928141512e+00
384	 3.009432928027445e+00
385	 3.009432927919968e+00
386	 3.009432927818706e+00
387	 3.009432927723267e+00
388	 3.009432927633364e+00
389	 3.009432927548631e+00
390	 3.009432927468794e+00
391	 3.009432927393560e+00
392	 3.009432927322668e+00
393	 3.009432927255868e+00
394	 3.009432927192919e+00
395	 3.009432927133613e+00
396	 3.009432927077720e+00
397	 3.009432927025046e+00
398	 3.009432926975411e+00
399	 3.009432926928656e+00
400	 3.009432926884582e+00
401	 3.009432926843052e+00
402	 3.009432926803913e+00
403	 3.009432926767034e+00
404	 3.009432926732284e+00
405	 3.009432926699539e+00
406	 3.009432926668664e+00
407	 3.009432926639592e+00
408	 3.009432926612190e+00
409	 3.009432926586358e+00
410	 3.009432926562000e+00
411	 3.009432926539092e+00
412	 3.009432926517479e+00
413	 3.009432926497095e+00
414	 3.009432926477907e+00
415	 3.009432926459820e+00
416	 3.009432926442775e+00
417	 3.009432926426697e+00
418	 3.009432926411555e+00
419	 3.009432926397305e+00
420	 3.009432926383850e+00
421	 3.009432926371177e+00
422	 3.009432926359225e+00
423	 3.009432926347976e+00
424	 3.009432926337360e+00
425	 3.009432926327368e+00
426	 3.009432926317948e+00
427	 3.009432926309076e+00
428	 3.009432926300700e+00
429	 3.009432926292814e+00
430	 3.009432926285387e+00
431	 3.009432926278382e+00
432	 3.009432926271782e+00
433	 3.009432926265554e+00
434	 3.009432926259682e+00
435	 3.009432926254164e+00
436	 3.009432926248957e+00
437	 3.009432926244046e+00
438	 3.009432926239412e+00
439	 3.009432926235050e+00
440	 3.009432926230945e+00
441	 3.009432926227066e+00
442	 3.009432926223414e+00
443	 3.009432926219979e+00
444	 3.009432926216729e+00
445	 3.009432926213668e+00
446	 3.009432926210797e+00
447	 3.009432926208071e+00
448	 3.009432926205519e+00
449	 3.009432926203104e+00
450	 3.009432926200829e+00
451	 3.009432926198688e+00
452	 3.009432926196670e+00
453	 3.009432926194763e+00
454	 3.009432926192973e+00
455	 3.009432926191282e+00
456	 3.009432926189682e+00
457	 3.009432926188169e+00
458	 3.009432926186757e+00
459	 3.009432926185419e+00
460	 3.009432926184163e+00
461	 3.009432926182982e+00
462	 3.009432926181866e+00
463	 3.009432926180818e+00
464	 3.009432926179808e+00
465	 3.009432926178870e+00
466	 3.009432926177986e+00
467	 3.009432926177151e+00
468	 3.009432926176364e+00
469	 3.009432926175641e+00
470	 3.009432926174947e+00
471	 3.009432926174278e+00
472	 3.009432926173662e+00
473	 3.009432926173076e+00
474	 3.009432926172527e+00
475	 3.009432926172003e+00
476	 3.009432926171509e+00
477	 3.009432926171051e+00
478	 3.009432926170621e+00
479	 3.009432926170204e+00
480	 3.009432926169838e+00
481	 3.009432926169455e+00
482	 3.009432926169115e+00
483	 3.009432926168790e+00
484	 3.009432926168484e+00
485	 3.009432926168194e+00
486	 3.009432926167940e+00
487	 3.009432926167676e+00
488	 3.009432926167432e+00
489	 3.009432926167200e+00
490	 3.009432926166988e+00
491	 3.009432926166787e+00
492	 3.009432926166591e+00
493	 3.009432926166415e+00
494	 3.009432926166249e+00
495	 3.009432926166084e+00
496	 3.009432926165932e+00
497	 3.009432926165804e+00
498	 3.009432926165656e+00
499	 3.009432926165531e+00
500	 3.009432926165429e+00
501	 3.009432926165302e+00
502	 3.009432926165194e+00
503	 3.009432926165102e+00
504	 3.009432926165005e+00
505	 3.009432926164916e+00
506	 3.009432926164838e+00
507	 3.009432926164752e+00
508	 3.009432926164680e+00
509	 3.009432926164605e+00
510	 3.009432926164545e+00
511	 3.009432926164483e+00
512	 3.009432926164426e+00
513	 3.009432926164365e+00
514	 3.009432926164307e+00
515	 3.009432926164270e+00
516	 3.009432926164226e+00
517	 3.009432926164170e+00
518	 3.009432926164122e+00
519	 3.009432926164097e+00
520	 3.009432926164060e+00
521	 3.009432926164021e+00
522	 3.009432926163990e+00
523	 3.009432926163958e+00


==> pics/stereo_bdf2_update_norms.dat <==
iter	 update_norm
1	 3.470234800700256e-01
2	 3.427266466634173e-01
3	 3.351662650013159e-01
4	 3.276382448436423e-01
5	 3.201701197815811e-01
6	 3.127754514942601e-01
7	 3.054627272591344e-01
8	 2.982383665998904e-01
9	 2.911077425600866e-01
10	 2.840755356788185e-01
11	 2.771458649478972e-01
12	 2.703223451786451e-01
13	 2.636081207881474e-01
14	 2.570058925284501e-01
15	 2.505179424285516e-01
16	 2.441461584597978e-01
17	 2.378920592015489e-01
18	 2.317568184006652e-01
19	 2.257412892205569e-01
20	 2.198460279724186e-01
21	 2.140713171481167e-01
22	 2.084171876088297e-01
23	 2.028834398182986e-01
24	 1.974696640416469e-01
25	 1.921752594592535e-01
26	 1.869994521697915e-01
27	 1.819413120773145e-01
28	 1.769997686743474e-01
29	 1.721736257465581e-01
30	 1.674615750351174e-01
31	 1.628622089005739e-01
32	 1.583740320374170e-01
33	 1.539954722917761e-01
34	 1.497248906362951e-01
35	 1.455605903564158e-01
36	 1.415008255014543e-01
37	 1.375438086521486e-01
38	 1.336877180540962e-01
39	 1.299307041638296e-01
40	 1.262708956513859e-01
41	 1.227064049002207e-01
42	 1.192353330423264e-01
43	 1.158557745634800e-01
44	 1.125658215107625e-01
45	 1.093635673318541e-01
46	 1.062471103731760e-01
47	 1.032145570617127e-01
48	 1.002640247933012e-01
49	 9.739364454833573e-02
50	 9.460156325417249e-02
51	 9.188594591202991e-02
52	 8.924497750484645e-02
53	 8.667686470136338e-02
54	 8.417983737062915e-02
55	 8.175214992016235e-02
56	 7.939208247014579e-02
57	 7.709794187523336e-02
58	 7.486806260484492e-02
59	 7.270080749216763e-02
60	 7.059456836147364e-02
61	 6.854776654281877e-02
62	 6.655885328265035e-02
63	 6.462631005837288e-02
64	 6.274864880445850e-02
65	 6.092441205724944e-02
66	 5.915217302518638e-02
67	 5.743053559080626e-02
68	 5.575813425046944e-02
69	 5.413363399742130e-02
70	 5.255573015344731e-02
71	 5.102314815405212e-02
72	 4.953464329177578e-02
73	 4.808900042196562e-02
74	 4.668503363502459e-02
75	 4.532158589889370e-02
76	 4.399752867525823e-02
77	 4.271176151272005e-02
78	 4.146321161994414e-02
79	 4.025083342156337e-02
80	 3.907360809941016e-02
81	 3.793054312145058e-02
82	 3.682067176059764e-02
83	 3.574305260541519e-02
84	 3.469676906454211e-02
85	 3.368092886652259e-02
86	 3.269466355657251e-02
87	 3.173712799167724e-02
88	 3.080749983528820e-02
89	 2.990497905276341e-02
90	 2.902878740858950e-02
91	 2.817816796631100e-02
92	 2.735238459200818e-02
93	 2.655072146206321e-02
94	 2.577248257587901e-02
95	 2.501699127413893e-02
96	 2.428358976311905e-02
97	 2.357163864550951e-02
98	 2.288051645812941e-02
99	 2.220961921687792e-02
100	 2.155835996920381e-02
101	 2.092616835433586e-02
102	 2.031249017147251e-02
103	 1.971678695608736e-02
104	 1.913853556448292e-02
105	 1.857722776667765e-02
106	 1.803236984769872e-02
107	 1.750348221731416e-02
108	 1.699009902822378e-02
109	 1.649176780269978e-02
110	 1.600804906765801e-02
111	 1.553851599811071e-02
112	 1.508275406895296e-02
113	 1.464036071500792e-02
114	 1.421094499924823e-02
115	 1.379412728910787e-02
116	 1.338953894077469e-02
117	 1.299682199136196e-02
118	 1.261562885883937e-02
119	 1.224562204959946e-02
120	 1.188647387354010e-02
121	 1.153786616652097e-02
122	 1.119949002007139e-02
123	 1.087104551820268e-02
124	 1.055224148119099e-02
125	 1.024279521618885e-02
126	 9.942432274521880e-03
127	 9.650886215529182e-03
128	 9.367898376806039e-03
129	 9.093217650702257e-03
130	 8.826600266938340e-03
131	 8.567809581195037e-03
132	 8.316615869537435e-03
133	 8.072796128532230e-03
134	 7.836133880924948e-03
135	 7.606418986733588e-03
136	 7.383447459631845e-03
137	 7.167021288484824e-03
138	 6.956948263905968e-03
139	 6.753041809712701e-03
140	 6.555120819145417e-03
141	 6.363009495734785e-03
142	 6.176537198688628e-03
143	 5.995538292683247e-03
144	 5.819852001941478e-03
145	 5.649322268479477e-03
146	 5.483797614415625e-03
147	 5.323131008226801e-03
148	 5.167179734847741e-03
149	 5.015805269506702e-03
150	 4.868873155195996e-03
151	 4.726252883677119e-03
152	 4.587817779921542e-03
153	 4.453444889893803e-03
154	 4.323014871580782e-03
155	 4.196411889181569e-03
156	 4.073523510361764e-03
157	 3.954240606493472e-03
158	 3.838457255792235e-03
159	 3.726070649269850e-03
160	 3.616980999425953e-03
161	 3.511091451595147e-03
162	 3.408307997880258e-03
163	 3.308539393592938e-03
164	 3.211697076133975e-03
165	 3.117695086239189e-03
166	 3.026449991528516e-03
167	 2.937880812285365e-03
168	 2.851908949409707e-03
169	 2.768458114475450e-03
170	 2.687454261835432e-03
171	 2.608825522715077e-03
172	 2.532502141232756e-03
173	 2.458416412298478e-03
174	 2.386502621328695e-03
175	 2.316696985730805e-03
176	 2.248937598101716e-03
177	 2.183164371093451e-03
178	 2.119318983894973e-03
179	 2.057344830286259e-03
180	 1.997186968215740e-03
181	 1.938792070857263e-03
182	 1.882108379106856e-03
183	 1.827085655471829e-03
184	 1.773675139315577e-03
185	 1.721829503417654e-03
186	 1.671502811809035e-03
187	 1.622650478848091e-03
188	 1.575229229497986e-03
189	 1.529197060772557e-03
190	 1.484513204315254e-03
191	 1.441138090079084e-03
192	 1.399033311073644e-03
193	 1.358161589149500e-03
194	 1.318486741788768e-03
195	 1.279973649872877e-03
196	 1.242588226397487e-03
197	 1.206297386108889e-03
198	 1.171069016033444e-03
199	 1.136871946873717e-03
200	 1.103675925246037e-03
201	 1.071451586736509e-03
202	 1.040170429748567e-03
203	 1.009804790119458e-03
204	 9.803278164865674e-04
205	 9.517134463754855e-04
206	 9.239363829939770e-04
207	 8.969720727083288e-04
208	 8.707966831825612e-04
209	 8.453870821610107e-04
210	 8.207208168760897e-04
211	 7.967760940612621e-04
212	 7.735317605530792e-04
213	 7.509672844639594e-04
214	 7.290627369090912e-04
215	 7.077987742718499e-04
216	 6.871566209893037e-04
217	 6.671180528483156e-04
218	 6.476653807683939e-04
219	 6.287814350663738e-04
220	 6.104495501820469e-04
221	 5.926535498525367e-04
222	 5.753777327265769e-04
223	 5.586068583978811e-04
224	 5.423261338538267e-04
225	 5.265212003188104e-04
226	 5.111781204894012e-04
227	 4.962833661413433e-04
228	 4.818238061028758e-04
229	 4.677866945834387e-04
230	 4.541596598432412e-04
231	 4.409306931986729e-04
232	 4.280881383488745e-04
233	 4.156206810197982e-04
234	 4.035173389096599e-04
235	 3.917674519317965e-04
236	 3.803606727463801e-04
237	 3.692869575665104e-04
238	 3.585365572394690e-04
239	 3.481000085876116e-04
240	 3.379681260048341e-04
241	 3.281319933005214e-04
242	 3.185829557832464e-04
243	 3.093126125774460e-04
244	 3.003128091666434e-04
245	 2.915756301548158e-04
246	 2.830933922422655e-04
247	 2.748586374073794e-04
248	 2.668641262885217e-04
249	 2.591028317620721e-04
250	 2.515679327075137e-04
251	 2.442528079574898e-04
252	 2.371510304253007e-04
253	 2.302563614044339e-04
254	 2.235627450375821e-04
255	 2.170643029456540e-04
256	 2.107553290177820e-04
257	 2.046302843521877e-04
258	 1.986837923465052e-04
259	 1.929106339337187e-04
260	 1.873057429563175e-04
261	 1.818642016778700e-04
262	 1.765812364253397e-04
263	 1.714522133614915e-04
264	 1.664726343787873e-04
265	 1.616381331171316e-04
266	 1.569444710962625e-04
267	 1.523875339627673e-04
268	 1.479633278479939e-04
269	 1.436679758317302e-04
270	 1.394977145109590e-04
271	 1.354488906691668e-04
272	 1.315179580433872e-04
273	 1.277014741856359e-04
274	 1.239960974189420e-04
275	 1.203985838793723e-04
276	 1.169057846472617e-04
277	 1.135146429637339e-04
278	 1.102221915257917e-04
279	 1.070255498636963e-04
280	 1.039219217931676e-04
281	 1.009085929456284e-04
282	 9.798292836716965e-05
283	 9.514237019114229e-05
284	 9.238443537725111e-05
285	 8.970671351781440e-05
286	 8.710686470892500e-05
287	 8.458261748254959e-05
288	 8.213176680202444e-05
289	 7.975217211193255e-05
290	 7.744175545217118e-05
291	 7.519849961976447e-05
292	 7.302044638997735e-05
293	 7.090569478780387e-05
294	 6.885239941039741e-05
295	 6.685876879784159e-05
296	 6.492306385384666e-05
297	 6.304359631057642e-05
298	 6.121872724037325e-05
299	 5.944686560981014e-05
300	 5.772646687704436e-05
301	 5.605603162947657e-05
302	 5.443410426299326e-05
303	 5.285927169760161e-05
304	 5.133016213350877e-05
305	 4.984544384140084e-05
306	 4.840382398826219e-05
307	 4.700404750108379e-05
308	 4.564489595896439e-05
309	 4.432518652098936e-05
310	 4.304377088389884e-05
311	 4.179953427254810e-05
312	 4.059139445773634e-05
313	 3.941830080273838e-05
314	 3.827923333999815e-05
315	 3.717320187370097e-05
316	 3.609924510701781e-05
317	 3.505642979764070e-05
318	 3.404384993767840e-05
319	 3.306062595504069e-05
320	 3.210590394119127e-05
321	 3.117885490084745e-05
322	 3.027867402113694e-05
323	 2.940457996718839e-05
324	 2.855581419348325e-05
325	 2.773164027786847e-05
326	 2.693134327451785e-05
327	 2.615422908636105e-05
328	 2.539962385501260e-05
329	 2.466687336920691e-05
330	 2.395534249117405e-05
331	 2.326441459699648e-05
332	 2.259349103808830e-05
333	 2.194199061359264e-05
334	 2.130934906201981e-05
335	 2.069501856491676e-05
336	 2.009846726776571e-05
337	 1.951917881153543e-05
338	 1.895665188282824e-05
339	 1.841039977075568e-05
340	 1.787994994366757e-05
341	 1.736484363274827e-05
342	 1.686463543075809e-05
343	 1.637889290222036e-05
344	 1.590719620334782e-05
345	 1.544913771598406e-05
346	 1.500432168890479e-05
347	 1.457236389303605e-05
348	 1.415289128308511e-05
349	 1.374554167296431e-05
350	 1.334996341751668e-05
351	 1.296581510537655e-05
352	 1.259276525997679e-05
353	 1.223049204960533e-05
354	 1.187868300701030e-05
355	 1.153703475390764e-05
356	 1.120525273815562e-05
357	 1.088305097466387e-05
358	 1.057015179573552e-05
359	 1.026628560926799e-05
360	 9.971190662317841e-06
361	 9.684612812669112e-06
362	 9.406305307029672e-06
363	 9.136028565037527e-06
364	 8.873549971684433e-06
365	 8.618643671450368e-06
366	 8.371090374163067e-06
367	 8.130677161700608e-06
368	 7.897197302562826e-06
369	 7.670450072535868e-06
370	 7.450240578303382e-06
371	 7.236379587978600e-06
372	 7.028683367223239e-06
373	 6.826973516246443e-06
374	 6.631076818078082e-06
375	 6.440825084201218e-06
376	 6.256055011079203e-06
377	 6.076608034828372e-06
378	 5.902330195262279e-06
379	 5.733072001803308e-06
380	 5.568688301981772e-06
381	 5.409038156224209e-06
382	 5.253984714378677e-06
383	 5.103395098201620e-06
384	 4.957140283637619e-06
385	 4.815094990105653e-06
386	 4.677137570764474e-06
387	 4.543149907406293e-06
388	 4.413017307838671e-06
389	 4.286628404766559e-06
390	 4.163875060693810e-06
391	 4.044652273763000e-06
392	 3.928858084915830e-06
393	 3.816393491962787e-06
394	 3.707162361467826e-06
395	 3.601071345909872e-06
396	 3.498029803383724e-06
397	 3.397949717816358e-06
398	 3.300745623550154e-06
399	 3.206334531086832e-06
400	 3.114635853508234e-06
401	 3.025571340054451e-06
402	 2.939065004257539e-06
403	 2.855043060816956e-06
404	 2.773433861085367e-06
405	 2.694167830095332e-06
406	 2.617177407476185e-06
407	 2.542396988277334e-06
408	 2.469762866222662e-06
409	 2.399213178680554e-06
410	 2.330687852997690e-06
411	 2.264128554726092e-06
412	 2.199478637405586e-06
413	 2.136683092002779e-06
414	 2.075688501649273e-06
415	 2.016442994248246e-06
416	 1.958896197022452e-06
417	 1.902999194412882e-06
418	 1.848704484847580e-06
419	 1.795965939757066e-06
420	 1.744738763658031e-06
421	 1.694979456421418e-06
422	 1.646645775054366e-06
423	 1.599696696015412e-06
424	 1.554092382474165e-06
425	 1.509794147380285e-06
426	 1.466764421997993e-06
427	 1.424966721553303e-06
428	 1.384365616738658e-06
429	 1.344926699369904e-06
430	 1.306616555863870e-06
431	 1.269402736828355e-06
432	 1.233253730061661e-06
433	 1.198138932364532e-06
434	 1.164028623633509e-06
435	 1.130893942306136e-06
436	 1.098706858639320e-06
437	 1.067440151753573e-06
438	 1.037067386307584e-06
439	 1.007562888637815e-06
440	 9.789017272923258e-07
441	 9.510596876197241e-07
442	 9.240132542189972e-07
443	 8.977395896046358e-07
444	 8.722165150135061e-07
445	 8.474224900336450e-07
446	 8.233365953997788e-07
447	 7.999385150379600e-07
448	 7.772085177416407e-07
449	 7.551274409180042e-07
450	 7.336766743743346e-07
451	 7.128381433553022e-07
452	 6.925942941821725e-07
453	 6.729280776212923e-07
454	 6.538229369073074e-07
455	 6.352627905713064e-07
456	 6.172320209157402e-07
457	 5.997154589777022e-07
458	 5.826983737581822e-07
459	 5.661664558958230e-07
460	 5.501058101747790e-07
461	 5.345029388409070e-07
462	 5.193447345133248e-07
463	 5.046184652375838e-07
464	 4.903117659338296e-07
465	 4.764126270467373e-07
466	 4.629093838398828e-07
467	 4.497907075820717e-07
468	 4.370455946471875e-07
469	 4.246633578417579e-07
470	 4.126336169703070e-07
471	 4.009462903648999e-07
472	 3.895915858828983e-07
473	 3.785599922021125e-07
474	 3.678422722252068e-07
475	 3.574294533176390e-07
476	 3.473128203292263e-07
477	 3.374839087762826e-07
478	 3.279344973475743e-07
479	 3.186566005335593e-07
480	 3.096424618258978e-07
481	 3.008845468601707e-07
482	 2.923755389923987e-07
483	 2.841083298053433e-07
484	 2.760760161807654e-07
485	 2.682718913927821e-07
486	 2.606894425443807e-07
487	 2.533223433662761e-07
488	 2.461644477268423e-07
489	 2.392097867663253e-07
490	 2.324525627459922e-07
491	 2.258871438584987e-07
492	 2.195080588309898e-07
493	 2.133099948725249e-07
494	 2.072877900681605e-07
495	 2.014364309909866e-07
496	 1.957510475888793e-07
497	 1.902269089024950e-07
498	 1.848594202820806e-07
499	 1.796441182495664e-07
500	 1.745766666784006e-07
501	 1.696528539043854e-07
502	 1.648685892556073e-07
503	 1.602198980701281e-07
504	 1.557029206016038e-07
505	 1.513139063637209e-07
506	 1.470492130645720e-07
507	 1.429053023851059e-07
508	 1.388787363586115e-07
509	 1.349661768992862e-07
510	 1.311643798206785e-07
511	 1.274701943771957e-07
512	 1.238805598549394e-07
513	 1.203925028894712e-07
514	 1.170031354883036e-07
515	 1.137096514397029e-07
516	 1.105093254017888e-07
517	 1.073995092436603e-07
518	 1.043776310601031e-07
519	 1.014411916153567e-07
520	 9.858776395359439e-08
521	 9.581498992174391e-08
522	 9.312057860997470e-08
523	 9.050230427754421e-08


==> pics/stereo_cn_L1error.dat <==
iter	 L1error
0	 8.817145800302060e-17
1	 1.183958827074840e-04
2	 1.182538386050167e-04
3	 1.157368344061010e-04
4	 1.132836518167341e-04
5	 1.109064996712646e-04
6	 1.086061472382789e-04
7	 1.063829645732644e-04
8	 1.042369936490837e-04
9	 1.021679749346848e-04
10	 1.001753742439730e-04
11	 9.825840959844059e-05
12	 9.641607772261759e-05
13	 9.464717985077536e-05
14	 9.295034658112312e-05
15	 9.132406156913421e-05
16	 8.976668390212126e-05
17	 8.827646904363984e-05
18	 8.685158827731594e-05
19	 8.549014661546767e-05
20	 8.419019916860714e-05
21	 8.294976599707485e-05
22	 8.176684548689842e-05
23	 8.063942630802306e-05
24	 7.956549802524047e-05
25	 7.854306044049928e-05
26	 7.757013175117254e-05
27	 7.664475561118649e-05
28	 7.576500718300130e-05
29	 7.492899826716935e-05
30	 7.413488159389133e-05
31	 7.338085435727825e-05
32	 7.266516106922679e-05
33	 7.198609580468509e-05
34	 7.134200390549738e-05
35	 7.073128320469006e-05
36	 7.015238482816998e-05
37	 6.960381362572534e-05
38	 6.908412827868493e-05
39	 6.859194112695235e-05
40	 6.812591775390761e-05
41	 6.768477636401744e-05
42	 6.726728698397820e-05
43	 6.687227051542868e-05
44	 6.649859766367080e-05
45	 6.614518776465395e-05
46	 6.581100752968297e-05
47	 6.549506972503348e-05
48	 6.519643180191670e-05
49	 6.491419449008473e-05
50	 6.464750036706227e-05
51	 6.439553241320242e-05
52	 6.415751256162048e-05
53	 6.393270025104976e-05
54	 6.372039098809817e-05
55	 6.351991492496047e-05
56	 6.333063545755884e-05
57	 6.315194784820855e-05
58	 6.298327787650770e-05
59	 6.282408052126985e-05
60	 6.267383867594258e-05
61	 6.253206189943930e-05
62	 6.239828520380259e-05
63	 6.227206787986199e-05
64	 6.215299236161585e-05
65	 6.204066312976225e-05
66	 6.193470565472425e-05
67	 6.183476537898608e-05
68	 6.174050673861853e-05
69	 6.165161222362360e-05
70	 6.156778147646068e-05
71	 6.148873042824284e-05
72	 6.141419047174630e-05
73	 6.134390767041792e-05
74	 6.127764200244868e-05
75	 6.121516663901326e-05
76	 6.115626725552408e-05
77	 6.110074137503980e-05
78	 6.104839774257548e-05
79	 6.099905572936647e-05
80	 6.095254476589142e-05
81	 6.090870380271586e-05
82	 6.086738079786665e-05
83	 6.082843222985395e-05
84	 6.079172263519056e-05
85	 6.075712416938952e-05
86	 6.072451619040751e-05
87	 6.069378486359240e-05
88	 6.066482278713533e-05
89	 6.063752863706309e-05
90	 6.061180683088830e-05
91	 6.058756720912126e-05
92	 6.056472473357747e-05
93	 6.054319920192684e-05
94	 6.052291497748724e-05
95	 6.050380073362495e-05
96	 6.048578921193735e-05
97	 6.046881699368498e-05
98	 6.045282428356627e-05
99	 6.043775470543236e-05
100	 6.042355510914732e-05
101	 6.041017538815894e-05
102	 6.039756830710108e-05
103	 6.038568933894961e-05
104	 6.037449651124734e-05
105	 6.036395026089009e-05
106	 6.035401329700053e-05
107	 6.034465047148141e-05
108	 6.033582865685549e-05
109	 6.032751663087349e-05
110	 6.031968496773476e-05
111	 6.031230593535183e-05
112	 6.030535339844829e-05
113	 6.029880272713650e-05
114	 6.029263071063630e-05
115	 6.028681547596627e-05
116	 6.028133641112380e-05
117	 6.027617409275279e-05
118	 6.027131021787089e-05
119	 6.026672753947252e-05
120	 6.026240980584473e-05
121	 6.025834170330242e-05
122	 6.025450880222051e-05
123	 6.025089750615960e-05
124	 6.024749500386574e-05
125	 6.024428922407029e-05
126	 6.024126879280599e-05
127	 6.023842299325783e-05
128	 6.023574172784390e-05
129	 6.023321548253885e-05
130	 6.023083529314579e-05
131	 6.022859271363831e-05
132	 6.022647978620630e-05
133	 6.022448901310414e-05
134	 6.022261333007244e-05
135	 6.022084608129629e-05
136	 6.021918099583055e-05
137	 6.021761216535243e-05
138	 6.021613402323170e-05
139	 6.021474132476516e-05
140	 6.021342912857160e-05
141	 6.021219277907372e-05
142	 6.021102788996999e-05
143	 6.020993032865699e-05
144	 6.020889620159544e-05
145	 6.020792184044115e-05
146	 6.020700378904379e-05
147	 6.020613879119476e-05
148	 6.020532377902227e-05
149	 6.020455586213623e-05
150	 6.020383231734596e-05
151	 6.020315057897306e-05
152	 6.020250822978307e-05
153	 6.020190299234675e-05
154	 6.020133272098997e-05
155	 6.020079539414502e-05
156	 6.020028910719310e-05
157	 6.019981206568353e-05
158	 6.019936257897291e-05
159	 6.019893905418335e-05
160	 6.019853999058632e-05
161	 6.019816397428567e-05
162	 6.019780967310984e-05
163	 6.019747583197464e-05
164	 6.019716126837284e-05
165	 6.019686486819098e-05
166	 6.019658558174948e-05
167	 6.019632242006931e-05
168	 6.019607445136179e-05
169	 6.019584079774200e-05
170	 6.019562063205192e-05
171	 6.019541317499930e-05
172	 6.019521769233553e-05
173	 6.019503349226711e-05
174	 6.019485992301328e-05
175	 6.019469637044419e-05
176	 6.019454225596757e-05
177	 6.019439703442215e-05
178	 6.019426019217023e-05
179	 6.019413124526862e-05
180	 6.019400973773676e-05
181	 6.019389523994755e-05
182	 6.019378734713240e-05
183	 6.019368567788847e-05
184	 6.019358987286098e-05
185	 6.019349959348361e-05
186	 6.019341452072126e-05
187	 6.019333435400074e-05
188	 6.019325881011772e-05
189	 6.019318762220738e-05
190	 6.019312053884906e-05
191	 6.019305732313204e-05
192	 6.019299775184270e-05
193	 6.019294161466847e-05
194	 6.019288871340392e-05
195	 6.019283886134844e-05
196	 6.019279188255829e-05
197	 6.019274761124297e-05
198	 6.019270589120895e-05
199	 6.019266657525504e-05
200	 6.019262952472115e-05
201	 6.019259460891026e-05
202	 6.019256170470135e-05
203	 6.019253069607610e-05
204	 6.019250147369716e-05
205	 6.019247393456242e-05
206	 6.019244798160423e-05
207	 6.019242352335880e-05
208	 6.019240047364907e-05
209	 6.019237875125940e-05
210	 6.019235827967453e-05
211	 6.019233898678838e-05
212	 6.019232080465436e-05
213	 6.019230366924578e-05
214	 6.019228752024455e-05
215	 6.019227230078624e-05
216	 6.019225795731439e-05
217	 6.019224443934888e-05
218	 6.019223169932625e-05
219	 6.019221969241955e-05
220	 6.019220837639157e-05
221	 6.019219771143883e-05
222	 6.019218766005991e-05
223	 6.019217818691189e-05
224	 6.019216925868860e-05
225	 6.019216084400657e-05
226	 6.019215291329194e-05
227	 6.019214543867936e-05
228	 6.019213839390201e-05
229	 6.019213175420911e-05
230	 6.019212549628417e-05
231	 6.019211959814114e-05
232	 6.019211403907323e-05
233	 6.019210879956475e-05
234	 6.019210386121844e-05
235	 6.019209920670834e-05
236	 6.019209481969650e-05
237	 6.019209068479157e-05
238	 6.019208678748590e-05
239	 6.019208311409956e-05
240	 6.019207965177003e-05
241	 6.019207638833862e-05
242	 6.019207331237484e-05
243	 6.019207041308168e-05
244	 6.019206768031716e-05
245	 6.019206510449751e-05
246	 6.019206267658391e-05
247	 6.019206038809080e-05
248	 6.019205823098973e-05
249	 6.019205619773017e-05
250	 6.019205428119993e-05
251	 6.019205247467395e-05
252	 6.019205077183611e-05
253	 6.019204916673258e-05
254	 6.019204765373687e-05
255	 6.019204622756341e-05
256	 6.019204488322296e-05
257	 6.019204361600462e-05
258	 6.019204242148979e-05
259	 6.019204129549627e-05
260	 6.019204023408874e-05
261	 6.019203923355808e-05
262	 6.019203829040235e-05
263	 6.019203740133674e-05
264	 6.019203656324085e-05
265	 6.019203577319981e-05
266	 6.019203502844780e-05
267	 6.019203432639095e-05
268	 6.019203366457708e-05
269	 6.019203304069616e-05
270	 6.019203245256282e-05
271	 6.019203189813107e-05
272	 6.019203137547094e-05
273	 6.019203088275405e-05
274	 6.019203041826132e-05
275	 6.019202998038191e-05
276	 6.019202956758121e-05
277	 6.019202917842556e-05
278	 6.019202881155431e-05
279	 6.019202846568645e-05
280	 6.019202813962193e-05
281	 6.019202783222988e-05
282	 6.019202754243950e-05
283	 6.019202726922509e-05
284	 6.019202701165879e-05
285	 6.019202676882936e-05
286	 6.019202653988970e-05
287	 6.019202632406447e-05
288	 6.019202612057933e-05
289	 6.019202592873020e-05
290	 6.019202574786717e-05
291	 6.019202557734378e-05
292	 6.019202541657154e-05
293	 6.019202526499381e-05
294	 6.019202512208704e-05
295	 6.019202498734659e-05
296	 6.019202486031430e-05
297	 6.019202474053743e-05
298	 6.019202462761759e-05
299	 6.019202452113760e-05
300	 6.019202442075543e-05
301	 6.019202432610418e-05
302	 6.019202423685806e-05
303	 6.019202415271410e-05
304	 6.019202407337707e-05
305	 6.019202399857295e-05
306	 6.019202392804384e-05
307	 6.019202386153296e-05
308	 6.019202379883166e-05
309	 6.019202373970222e-05
310	 6.019202368395495e-05
311	 6.019202363138615e-05
312	 6.019202358181861e-05
313	 6.019202353508373e-05
314	 6.019202349100759e-05
315	 6.019202344945240e-05
316	 6.019202341026739e-05
317	 6.019202337332226e-05
318	 6.019202333848246e-05
319	 6.019202330562019e-05
320	 6.019202327464722e-05
321	 6.019202324543357e-05
322	 6.019202321788204e-05
323	 6.019202319190543e-05
324	 6.019202316740920e-05
325	 6.019202314430555e-05
326	 6.019202312252767e-05
327	 6.019202310199069e-05
328	 6.019202308261458e-05
329	 6.019202306435171e-05
330	 6.019202304712066e-05
331	 6.019202303087757e-05
332	 6.019202301556346e-05
333	 6.019202300110685e-05
334	 6.019202298748617e-05
335	 6.019202297463321e-05
336	 6.019202296252053e-05
337	 6.019202295109812e-05
338	 6.019202294032037e-05
339	 6.019202293015525e-05
340	 6.019202292056763e-05
341	 6.019202291152823e-05
342	 6.019202290300424e-05
343	 6.019202289496628e-05
344	 6.019202288738274e-05
345	 6.019202288023453e-05
346	 6.019202287348977e-05
347	 6.019202286712922e-05
348	 6.019202286112855e-05
349	 6.019202285547375e-05
350	 6.019202285013907e-05
351	 6.019202284510348e-05
352	 6.019202284035350e-05
353	 6.019202283588333e-05
354	 6.019202283165934e-05
355	 6.019202282767494e-05
356	 6.019202282391856e-05
357	 6.019202282037724e-05
358	 6.019202281703072e-05
359	 6.019202281388097e-05
360	 6.019202281090989e-05
361	 6.019202280810275e-05
362	 6.019202280545699e-05
363	 6.019202280295583e-05
364	 6.019202280060609e-05
365	 6.019202279839161e-05
366	 6.019202279629155e-05
367	 6.019202279432029e-05
368	 6.019202279246103e-05
369	 6.019202279069926e-05
370	 6.019202278904146e-05
371	 6.019202278748905e-05
372	 6.019202278600709e-05
373	 6.019202278461267e-05
374	 6.019202278330767e-05
375	 6.019202278206738e-05
376	 6.019202278090464e-05
377	 6.019202277979612e-05
378	 6.019202277875646e-05
379	 6.019202277777673e-05
380	 6.019202277685454e-05
381	 6.019202277598288e-05
382	 6.019202277516020e-05
383	 6.019202277438237e-05
384	 6.019202277364284e-05
385	 6.019202277295500e-05
386	 6.019202277230297e-05
387	 6.019202277168781e-05
388	 6.019202277110767e-05
389	 6.019202277055652e-05
390	 6.019202277004547e-05
391	 6.019202276956307e-05
392	 6.019202276910516e-05
393	 6.019202276866648e-05
394	 6.019202276825365e-05
395	 6.019202276786909e-05
396	 6.019202276750816e-05
397	 6.019202276715839e-05
398	 6.019202276683755e-05
399	 6.019202276653160e-05
400	 6.019202276624340e-05
401	 6.019202276597428e-05
402	 6.019202276571534e-05
403	 6.019202276547253e-05
404	 6.019202276524743e-05
405	 6.019202276502376e-05
406	 6.019202276481679e-05
407	 6.019202276463403e-05
408	 6.019202276445361e-05
409	 6.019202276428264e-05
410	 6.019202276412738e-05
411	 6.019202276397127e-05
412	 6.019202276383039e-05
413	 6.019202276369185e-05
414	 6.019202276356347e-05
415	 6.019202276344201e-05
416	 6.019202276333139e-05
417	 6.019202276322635e-05
418	 6.019202276312603e-05
419	 6.019202276303150e-05
420	 6.019202276293706e-05
421	 6.019202276285501e-05
422	 6.019202276277488e-05
423	 6.019202276269406e-05
424	 6.019202276262126e-05
425	 6.019202276255222e-05
426	 6.019202276249098e-05
427	 6.019202276242478e-05
428	 6.019202276237735e-05
429	 6.019202276231439e-05
430	 6.019202276226586e-05
431	 6.019202276221749e-05
432	 6.019202276217100e-05
433	 6.019202276212867e-05
434	 6.019202276209217e-05
435	 6.019202276204875e-05
436	 6.019202276201843e-05
437	 6.019202276197894e-05
438	 6.019202276194829e-05
439	 6.019202276191537e-05
440	 6.019202276189374e-05
441	 6.019202276186574e-05
442	 6.019202276183401e-05
443	 6.019202276181032e-05
444	 6.019202276178834e-05
445	 6.019202276176618e-05
446	 6.019202276174808e-05
447	 6.019202276173195e-05
448	 6.019202276170934e-05
449	 6.019202276169935e-05
450	 6.019202276168090e-05
451	 6.019202276166778e-05
452	 6.019202276164964e-05
453	 6.019202276163673e-05
454	 6.019202276162041e-05
455	 6.019202276161510e-05
456	 6.019202276160739e-05
457	 6.019202276159202e-05
458	 6.019202276158206e-05
459	 6.019202276157752e-05
460	 6.019202276156609e-05
461	 6.019202276155827e-05
462	 6.019202276154677e-05
463	 6.019202276153762e-05
464	 6.019202276153541e-05
465	 6.019202276152466e-05
466	 6.019202276151885e-05
467	 6.019202276151377e-05
468	 6.019202276150684e-05
469	 6.019202276149856e-05
470	 6.019202276149768e-05
471	 6.019202276148803e-05
472	 6.019202276149098e-05
473	 6.019202276148373e-05
474	 6.019202276148360e-05
475	 6.019202276147772e-05
476	 6.019202276147562e-05
477	 6.019202276146952e-05
478	 6.019202276146776e-05
479	 6.019202276146076e-05
480	 6.019202276145945e-05
481	 6.019202276144998e-05
482	 6.019202276145486e-05
483	 6.019202276145065e-05
484	 6.019202276144771e-05
485	 6.019202276144985e-05
486	 6.019202276144883e-05
487	 6.019202276144455e-05
488	 6.019202276144599e-05
489	 6.019202276144257e-05
490	 6.019202276144077e-05
491	 6.019202276144669e-05
492	 6.019202276143629e-05
493	 6.019202276143403e-05
494	 6.019202276143218e-05
495	 6.019202276143202e-05
496	 6.019202276143326e-05
497	 6.019202276143640e-05
498	 6.019202276143166e-05
499	 6.019202276142856e-05
500	 6.019202276142910e-05
501	 6.019202276142928e-05
502	 6.019202276143047e-05
503	 6.019202276142829e-05
504	 6.019202276142311e-05
505	 6.019202276142796e-05
506	 6.019202276142704e-05
507	 6.019202276142572e-05
508	 6.019202276142275e-05
509	 6.019202276142561e-05
510	 6.019202276142494e-05
511	 6.019202276142126e-05
512	 6.019202276142380e-05
513	 6.019202276142326e-05
514	 6.019202276142180e-05
515	 6.019202276142630e-05
516	 6.019202276142075e-05
517	 6.019202276142509e-05
518	 6.019202276142006e-05
519	 6.019202276142524e-05
520	 6.019202276141951e-05
521	 6.019202276141851e-05
522	 6.019202276142221e-05
523	 6.019202276141642e-05
524	 6.019202276141926e-05


==> pics/stereo_cn_energies.dat <==
iter	 energy
0	 1.940593235453775e+01
1	 1.855694128228365e+01
2	 1.773061655255305e+01
3	 1.694450754684535e+01
4	 1.619709388111770e+01
5	 1.548678097612245e+01
6	 1.481201126685378e+01
7	 1.417126640249719e+01
8	 1.356306868573022e+01
9	 1.298598224945746e+01
10	 1.243861398340875e+01
11	 1.191961422273176e+01
12	 1.142767721212884e+01
13	 1.096154136015309e+01
14	 1.051998929900748e+01
15	 1.010184776561579e+01
16	 9.705987319889385e+00
17	 9.331321916033179e+00
18	 8.976808342454241e+00
19	 8.641445545388828e+00
20	 8.324273850781365e+00
21	 8.024374098261104e+00
22	 7.740866700295539e+00
23	 7.472910638777919e+00
24	 7.219702410450560e+00
25	 6.980474931694616e+00
26	 6.754496412344356e+00
27	 6.541069207324585e+00
28	 6.339528654071863e+00
29	 6.149241902893227e+00
30	 5.969606746645604e+00
31	 5.800050455389205e+00
32	 5.640028620983058e+00
33	 5.489024015950875e+00
34	 5.346545470351769e+00
35	 5.212126769844275e+00
36	 5.085325577629550e+00
37	 4.965722382503446e+00
38	 4.852919474831551e+00
39	 4.746539951887696e+00
40	 4.646226753659850e+00
41	 4.551641729927494e+00
42	 4.462464739147599e+00
43	 4.378392779450861e+00
44	 4.299139151842930e+00
45	 4.224432655524430e+00
46	 4.154016815087380e+00
47	 4.087649139210894e+00
48	 4.025100410364408e+00
49	 3.966154004929869e+00
50	 3.910605243074034e+00
51	 3.858260767636284e+00
52	 3.808937951243613e+00
53	 3.762464330824197e+00
54	 3.718677068658666e+00
55	 3.677422439086875e+00
56	 3.638555339973089e+00
57	 3.601938828025816e+00
58	 3.567443677066564e+00
59	 3.534947958346038e+00
60	 3.504336642014775e+00
61	 3.475501218866667e+00
62	 3.448339341489712e+00
63	 3.422754483976008e+00
64	 3.398655619362893e+00
65	 3.375956913999200e+00
66	 3.354577438053681e+00
67	 3.334440891406901e+00
68	 3.315475344192792e+00
69	 3.297612991281632e+00
70	 3.280789920022038e+00
71	 3.264945890585210e+00
72	 3.250024128280805e+00
73	 3.235971127238905e+00
74	 3.222736464878350e+00
75	 3.210272626606312e+00
76	 3.198534840218014e+00
77	 3.187480919490065e+00
78	 3.177071116483038e+00
79	 3.167267982092306e+00
80	 3.158036234407259e+00
81	 3.149342634460484e+00
82	 3.141155868968813e+00
83	 3.133446439687277e+00
84	 3.126186559016547e+00
85	 3.119350051521841e+00
86	 3.112912261039370e+00
87	 3.106849963062019e+00
88	 3.101141282112958e+00
89	 3.095765613830403e+00
90	 3.090703551501163e+00
91	 3.085936816795221e+00
92	 3.081448194465746e+00
93	 3.077221470792564e+00
94	 3.073241375558148e+00
95	 3.069493527357237e+00
96	 3.065964382051694e+00
97	 3.062641184192584e+00
98	 3.059511921241148e+00
99	 3.056565280429625e+00
100	 3.053790608111800e+00
101	 3.051177871461241e+00
102	 3.048717622383228e+00
103	 3.046400963513785e+00
104	 3.044219516186411e+00
105	 3.042165390253818e+00
106	 3.040231155657801e+00
107	 3.038409815647475e+00
108	 3.036694781550397e+00
109	 3.035079849007837e+00
110	 3.033559175589306e+00
111	 3.032127259707100e+00
112	 3.030778920755771e+00
113	 3.029509280405777e+00
114	 3.028313744984605e+00
115	 3.027187988882413e+00
116	 3.026127938922985e+00
117	 3.025129759644146e+00
118	 3.024189839434694e+00
119	 3.023304777478560e+00
120	 3.022471371459083e+00
121	 3.021686605979398e+00
122	 3.020947641657396e+00
123	 3.020251804856134e+00
124	 3.019596578012428e+00
125	 3.018979590529569e+00
126	 3.018398610200512e+00
127	 3.017851535131310e+00
128	 3.017336386135483e+00
129	 3.016851299571875e+00
130	 3.016394520600267e+00
131	 3.015964396830335e+00
132	 3.015559372341238e+00
133	 3.015177982049914e+00
134	 3.014818846408130e+00
135	 3.014480666408931e+00
136	 3.014162218884425e+00
137	 3.013862352078073e+00
138	 3.013579981475383e+00
139	 3.013314085877867e+00
140	 3.013063703706345e+00
141	 3.012827929519861e+00
142	 3.012605910737922e+00
143	 3.012396844553975e+00
144	 3.012199975029307e+00
145	 3.012014590356311e+00
146	 3.011840020281806e+00
147	 3.011675633680602e+00
148	 3.011520836270905e+00
149	 3.011375068463026e+00
150	 3.011237803333612e+00
151	 3.011108544718509e+00
152	 3.010986825416509e+00
153	 3.010872205498433e+00
154	 3.010764270714635e+00
155	 3.010662630995668e+00
156	 3.010566919040523e+00
157	 3.010476788987148e+00
158	 3.010391915160751e+00
159	 3.010311990895184e+00
160	 3.010236727423080e+00
161	 3.010165852830854e+00
162	 3.010099111074741e+00
163	 3.010036261054262e+00
164	 3.009977075739789e+00
165	 3.009921341351109e+00
166	 3.009868856583921e+00
167	 3.009819431881462e+00
168	 3.009772888748767e+00
169	 3.009729059106876e+00
170	 3.009687784684797e+00
171	 3.009648916446975e+00
172	 3.009612314054191e+00
173	 3.009577845355878e+00
174	 3.009545385912237e+00
175	 3.009514818544067e+00
176	 3.009486032909001e+00
177	 3.009458925102464e+00
178	 3.009433397281916e+00
179	 3.009409357313017e+00
180	 3.009386718436498e+00
181	 3.009365398954431e+00
182	 3.009345321934870e+00
183	 3.009326414933680e+00
184	 3.009308609732652e+00
185	 3.009291842092864e+00
186	 3.009276051522487e+00
187	 3.009261181058107e+00
188	 3.009247177058837e+00
189	 3.009233989012458e+00
190	 3.009221569352794e+00
191	 3.009209873287906e+00
192	 3.009198858638134e+00
193	 3.009188485683727e+00
194	 3.009178717021332e+00
195	 3.009169517428790e+00
196	 3.009160853737918e+00
197	 3.009152694714678e+00
198	 3.009145010946357e+00
199	 3.009137774735271e+00
200	 3.009130959998723e+00
201	 3.009124542174845e+00
202	 3.009118498133832e+00
203	 3.009112806094396e+00
204	 3.009107445545201e+00
205	 3.009102397170623e+00
206	 3.009097642781178e+00
207	 3.009093165247761e+00
208	 3.009088948439773e+00
209	 3.009084977166955e+00
210	 3.009081237124472e+00
211	 3.009077714841326e+00
212	 3.009074397631736e+00
213	 3.009071273549291e+00
214	 3.009068331343922e+00
215	 3.009065560421183e+00
216	 3.009062950804125e+00
217	 3.009060493097239e+00
218	 3.009058178452551e+00
219	 3.009055998537737e+00
220	 3.009053945505961e+00
221	 3.009052011967743e+00
222	 3.009050190964106e+00
223	 3.009048475941583e+00
224	 3.009046860728565e+00
225	 3.009045339513048e+00
226	 3.009043906821588e+00
227	 3.009042557499711e+00
228	 3.009041286693185e+00
229	 3.009040089830601e+00
230	 3.009038962606828e+00
231	 3.009037900967561e+00
232	 3.009036901094641e+00
233	 3.009035959392336e+00
234	 3.009035072474335e+00
235	 3.009034237151589e+00
236	 3.009033450420778e+00
237	 3.009032709453508e+00
238	 3.009032011586110e+00
239	 3.009031354310044e+00
240	 3.009030735262869e+00
241	 3.009030152219696e+00
242	 3.009029603085205e+00
243	 3.009029085886113e+00
244	 3.009028598764012e+00
245	 3.009028139968714e+00
246	 3.009027707851926e+00
247	 3.009027300861326e+00
248	 3.009026917534968e+00
249	 3.009026556496042e+00
250	 3.009026216447864e+00
251	 3.009025896169233e+00
252	 3.009025594510061e+00
253	 3.009025310387212e+00
254	 3.009025042780546e+00
255	 3.009024790729350e+00
256	 3.009024553328833e+00
257	 3.009024329726836e+00
258	 3.009024119120795e+00
259	 3.009023920754876e+00
260	 3.009023733917246e+00
261	 3.009023557937455e+00
262	 3.009023392184079e+00
263	 3.009023236062443e+00
264	 3.009023089012478e+00
265	 3.009022950506722e+00
266	 3.009022820048339e+00
267	 3.009022697169471e+00
268	 3.009022581429454e+00
269	 3.009022472413243e+00
270	 3.009022369729952e+00
271	 3.009022273011453e+00
272	 3.009022181910973e+00
273	 3.009022096101989e+00
274	 3.009022015276905e+00
275	 3.009021939146057e+00
276	 3.009021867436601e+00
277	 3.009021799891595e+00
278	 3.009021736269017e+00
279	 3.009021676340889e+00
280	 3.009021619892564e+00
281	 3.009021566721805e+00
282	 3.009021516638198e+00
283	 3.009021469462330e+00
284	 3.009021425025288e+00
285	 3.009021383167939e+00
286	 3.009021343740420e+00
287	 3.009021306601570e+00
288	 3.009021271618433e+00
289	 3.009021238665786e+00
290	 3.009021207625689e+00
291	 3.009021178387057e+00
292	 3.009021150845258e+00
293	 3.009021124901742e+00
294	 3.009021100463692e+00
295	 3.009021077443663e+00
296	 3.009021055759343e+00
297	 3.009021035333139e+00
298	 3.009021016091991e+00
299	 3.009020997967129e+00
300	 3.009020980893719e+00
301	 3.009020964810717e+00
302	 3.009020949660626e+00
303	 3.009020935389286e+00
304	 3.009020921945688e+00
305	 3.009020909281786e+00
306	 3.009020897352329e+00
307	 3.009020886114674e+00
308	 3.009020875528669e+00
309	 3.009020865556512e+00
310	 3.009020856162562e+00
311	 3.009020847313287e+00
312	 3.009020838977049e+00
313	 3.009020831124117e+00
314	 3.009020823726405e+00
315	 3.009020816757531e+00
316	 3.009020810192624e+00
317	 3.009020804008218e+00
318	 3.009020798182265e+00
319	 3.009020792693934e+00
320	 3.009020787523704e+00
321	 3.009020782653071e+00
322	 3.009020778064678e+00
323	 3.009020773742155e+00
324	 3.009020769670090e+00
325	 3.009020765833921e+00
326	 3.009020762220026e+00
327	 3.009020758815484e+00
328	 3.009020755608153e+00
329	 3.009020752586613e+00
330	 3.009020749740090e+00
331	 3.009020747058439e+00
332	 3.009020744532068e+00
333	 3.009020742152047e+00
334	 3.009020739909815e+00
335	 3.009020737797426e+00
336	 3.009020735807368e+00
337	 3.009020733932522e+00
338	 3.009020732166227e+00
339	 3.009020730502191e+00
340	 3.009020728934487e+00
341	 3.009020727457522e+00
342	 3.009020726066042e+00
343	 3.009020724755109e+00
344	 3.009020723520041e+00
345	 3.009020722356467e+00
346	 3.009020721260227e+00
347	 3.009020720227406e+00
348	 3.009020719254361e+00
349	 3.009020718337603e+00
350	 3.009020717473895e+00
351	 3.009020716660145e+00
352	 3.009020715893485e+00
353	 3.009020715171171e+00
354	 3.009020714490618e+00
355	 3.009020713849447e+00
356	 3.009020713245340e+00
357	 3.009020712676188e+00
358	 3.009020712139947e+00
359	 3.009020711634712e+00
360	 3.009020711158692e+00
361	 3.009020710710181e+00
362	 3.009020710287604e+00
363	 3.009020709889467e+00
364	 3.009020709514338e+00
365	 3.009020709160894e+00
366	 3.009020708827881e+00
367	 3.009020708514094e+00
368	 3.009020708218462e+00
369	 3.009020707939929e+00
370	 3.009020707677472e+00
371	 3.009020707430179e+00
372	 3.009020707197181e+00
373	 3.009020706977639e+00
374	 3.009020706770779e+00
375	 3.009020706575879e+00
376	 3.009020706392222e+00
377	 3.009020706219180e+00
378	 3.009020706056122e+00
379	 3.009020705902497e+00
380	 3.009020705757746e+00
381	 3.009020705621326e+00
382	 3.009020705492807e+00
383	 3.009020705371716e+00
384	 3.009020705257595e+00
385	 3.009020705150069e+00
386	 3.009020705048751e+00
387	 3.009020704953288e+00
388	 3.009020704863314e+00
389	 3.009020704778543e+00
390	 3.009020704698671e+00
391	 3.009020704623406e+00
392	 3.009020704552476e+00
393	 3.009020704485650e+00
394	 3.009020704422677e+00
395	 3.009020704363325e+00
396	 3.009020704307397e+00
397	 3.009020704254709e+00
398	 3.009020704205051e+00
399	 3.009020704158269e+00
400	 3.009020704114160e+00
401	 3.009020704072611e+00
402	 3.009020704033460e+00
403	 3.009020703996571e+00
404	 3.009020703961805e+00
405	 3.009020703929026e+00
406	 3.009020703898151e+00
407	 3.009020703869053e+00
408	 3.009020703841622e+00
409	 3.009020703815790e+00
410	 3.009020703791434e+00
411	 3.009020703768496e+00
412	 3.009020703746869e+00
413	 3.009020703726480e+00
414	 3.009020703707292e+00
415	 3.009020703689184e+00
416	 3.009020703672128e+00
417	 3.009020703656056e+00
418	 3.009020703640908e+00
419	 3.009020703626622e+00
420	 3.009020703613177e+00
421	 3.009020703600497e+00
422	 3.009020703588544e+00
423	 3.009020703577280e+00
424	 3.009020703566670e+00
425	 3.009020703556662e+00
426	 3.009020703547245e+00
427	 3.009020703538350e+00
428	 3.009020703529988e+00
429	 3.009020703522088e+00
430	 3.009020703514657e+00
431	 3.009020703507642e+00
432	 3.009020703501030e+00
433	 3.009020703494808e+00
434	 3.009020703488949e+00
435	 3.009020703483411e+00
436	 3.009020703478205e+00
437	 3.009020703473283e+00
438	 3.009020703468654e+00
439	 3.009020703464292e+00
440	 3.009020703460182e+00
441	 3.009020703456304e+00
442	 3.009020703452651e+00
443	 3.009020703449205e+00
444	 3.009020703445971e+00
445	 3.009020703442898e+00
446	 3.009020703440023e+00
447	 3.009020703437308e+00
448	 3.009020703434736e+00
449	 3.009020703432318e+00
450	 3.009020703430061e+00
451	 3.009020703427893e+00
452	 3.009020703425887e+00
453	 3.009020703423977e+00
454	 3.009020703422165e+00
455	 3.009020703420480e+00
456	 3.009020703418888e+00
457	 3.009020703417397e+00
458	 3.009020703415970e+00
459	 3.009020703414631e+00
460	 3.009020703413367e+00
461	 3.009020703412188e+00
462	 3.009020703411067e+00
463	 3.009020703410011e+00
464	 3.009020703409011e+00
465	 3.009020703408090e+00
466	 3.009020703407184e+00
467	 3.009020703406363e+00
468	 3.009020703405564e+00
469	 3.009020703404827e+00
470	 3.009020703404129e+00
471	 3.009020703403471e+00
472	 3.009020703402861e+00
473	 3.009020703402266e+00
474	 3.009020703401723e+00
475	 3.009020703401204e+00
476	 3.009020703400704e+00
477	 3.009020703400251e+00
478	 3.009020703399812e+00
479	 3.009020703399401e+00
480	 3.009020703399016e+00
481	 3.009020703398645e+00
482	 3.009020703398314e+00
483	 3.009020703397991e+00
484	 3.009020703397683e+00
485	 3.009020703397391e+00
486	 3.009020703397119e+00
487	 3.009020703396866e+00
488	 3.009020703396624e+00
489	 3.009020703396397e+00
490	 3.009020703396178e+00
491	 3.009020703395985e+00
492	 3.009020703395794e+00
493	 3.009020703395608e+00
494	 3.009020703395448e+00
495	 3.009020703395276e+00
496	 3.009020703395133e+00
497	 3.009020703394982e+00
498	 3.009020703394847e+00
499	 3.009020703394729e+00
500	 3.009020703394610e+00
501	 3.009020703394497e+00
502	 3.009020703394394e+00
503	 3.009020703394286e+00
504	 3.009020703394190e+00
505	 3.009020703394109e+00
506	 3.009020703394016e+00
507	 3.009020703393942e+00
508	 3.009020703393865e+00
509	 3.009020703393801e+00
510	 3.009020703393745e+00
511	 3.009020703393675e+00
512	 3.009020703393611e+00
513	 3.009020703393556e+00
514	 3.009020703393503e+00
515	 3.009020703393465e+00
516	 3.009020703393407e+00
517	 3.009020703393378e+00
518	 3.009020703393328e+00
519	 3.009020703393287e+00
520	 3.009020703393257e+00
521	 3.009020703393210e+00
522	 3.009020703393181e+00
523	 3.009020703393155e+00
524	 3.009020703393122e+00


==> pics/stereo_cn_update_norms.dat <==
iter	 update_norm
1	 3.470234800700256e-01
2	 3.464993282647215e-01
3	 3.388985285465481e-01
4	 3.313244014550621e-01
5	 3.238167979496813e-01
6	 3.163828512367102e-01
7	 3.090290133457343e-01
8	 3.017611921747315e-01
9	 2.945847589317502e-01
10	 2.875045591254262e-01
11	 2.805249270571414e-01
12	 2.736497032314825e-01
13	 2.668822541254042e-01
14	 2.602254937902128e-01
15	 2.536819068000648e-01
16	 2.472535721044690e-01
17	 2.409421873887222e-01
18	 2.347490935939102e-01
19	 2.286752992957678e-01
20	 2.227215046882442e-01
21	 2.168881249620971e-01
22	 2.111753129105590e-01
23	 2.055829806324495e-01
24	 2.001108202377483e-01
25	 1.947583234913101e-01
26	 1.895248003570485e-01
27	 1.844093964276022e-01
28	 1.794111092433560e-01
29	 1.745288035199758e-01
30	 1.697612253156214e-01
31	 1.651070151780692e-01
32	 1.605647203184438e-01
33	 1.561328058625240e-01
34	 1.518096652329700e-01
35	 1.475936297166754e-01
36	 1.434829772710894e-01
37	 1.394759406220431e-01
38	 1.355707147036216e-01
39	 1.317654634881311e-01
40	 1.280583262514259e-01
41	 1.244474233159012e-01
42	 1.209308613104523e-01
43	 1.175067379837433e-01
44	 1.141731466042599e-01
45	 1.109281799779211e-01
46	 1.077699341114861e-01
47	 1.046965115476629e-01
48	 1.017060243956855e-01
49	 9.879659707918963e-02
50	 9.596636882146801e-02
51	 9.321349588661475e-02
52	 9.053615359366091e-02
53	 8.793253811954012e-02
54	 8.540086810559729e-02
55	 8.293938608133848e-02
56	 8.054635971820927e-02
57	 7.822008292536665e-02
58	 7.595887679866026e-02
59	 7.376109043335702e-02
60	 7.162510161051744e-02
61	 6.954931736634884e-02
62	 6.753217445332604e-02
63	 6.557213970136153e-02
64	 6.366771028683406e-02
65	 6.181741391683972e-02
66	 6.001980893559862e-02
67	 5.827348435955119e-02
68	 5.657705984729067e-02
69	 5.492918561010982e-02
70	 5.332854226858978e-02
71	 5.177384066031983e-02
72	 5.026382160351772e-02
73	 4.879725562101064e-02
74	 4.737294262874332e-02
75	 4.598971159269948e-02
76	 4.464642015785345e-02
77	 4.334195425251985e-02
78	 4.207522767121700e-02
79	 4.084518163894207e-02
80	 3.965078435952743e-02
81	 3.849103055054935e-02
82	 3.736494096706269e-02
83	 3.627156191625112e-02
84	 3.520996476491201e-02
85	 3.417924544153173e-02
86	 3.317852393455560e-02
87	 3.220694378831507e-02
88	 3.126367159793807e-02
89	 3.034789650445162e-02
90	 2.945882969116115e-02
91	 2.859570388229072e-02
92	 2.775777284476362e-02
93	 2.694431089391331e-02
94	 2.615461240382505e-02
95	 2.538799132293390e-02
96	 2.464378069542738e-02
97	 2.392133218893571e-02
98	 2.322001562892892e-02
99	 2.253921854018477e-02
100	 2.187834569563795e-02
101	 2.123681867287163e-02
102	 2.061407541847260e-02
103	 2.000956982042603e-02
104	 1.942277128869333e-02
105	 1.885316434408230e-02
106	 1.830024821548699e-02
107	 1.776353644555041e-02
108	 1.724255650477556e-02
109	 1.673684941409103e-02
110	 1.624596937585501e-02
111	 1.576948341326400e-02
112	 1.530697101811888e-02
113	 1.485802380688359e-02
114	 1.442224518496161e-02
115	 1.399925001910189e-02
116	 1.358866431783905e-02
117	 1.319012491986183e-02
118	 1.280327919019586e-02
119	 1.242778472408455e-02
120	 1.206330905844132e-02
121	 1.170952939074385e-02
122	 1.136613230524019e-02
123	 1.103281350632815e-02
124	 1.070927755897095e-02
125	 1.039523763600887e-02
126	 1.009041527222478e-02
127	 9.794540125023350e-03
128	 9.507349741577548e-03
129	 9.228589332304287e-03
130	 8.958011550522017e-03
131	 8.695376278152272e-03
132	 8.440450417322805e-03
133	 8.193007687730881e-03
134	 7.952828429631822e-03
135	 7.719699412311858e-03
136	 7.493413647913478e-03
137	 7.273770210476742e-03
138	 7.060574060067985e-03
139	 6.853635871863589e-03
140	 6.652771870064102e-03
141	 6.457803666511216e-03
142	 6.268558103886767e-03
143	 6.084867103371719e-03
144	 5.906567516647872e-03
145	 5.733500982126486e-03
146	 5.565513785289632e-03
147	 5.402456723034047e-03
148	 5.244184971908614e-03
149	 5.090557960140403e-03
150	 4.941439243343023e-03
151	 4.796696383809721e-03
152	 4.656200833287845e-03
153	 4.519827819142615e-03
154	 4.387456233812468e-03
155	 4.258968527466397e-03
156	 4.134250603772050e-03
157	 4.013191718687807e-03
158	 3.895684382195034e-03
159	 3.781624262884345e-03
160	 3.670910095318921e-03
161	 3.563443590092228e-03
162	 3.459129346507809e-03
163	 3.357874767801405e-03
164	 3.259589978838000e-03
165	 3.164187746209121e-03
166	 3.071583400663520e-03
167	 2.981694761803651e-03
168	 2.894442064983424e-03
169	 2.809747890342534e-03
170	 2.727537093918384e-03
171	 2.647736740772113e-03
172	 2.570276040073413e-03
173	 2.495086282087035e-03
174	 2.422100777003935e-03
175	 2.351254795566166e-03
176	 2.282485511432222e-03
177	 2.215731945231790e-03
178	 2.150934910262065e-03
179	 2.088036959777581e-03
180	 2.026982335825369e-03
181	 1.967716919583783e-03
182	 1.910188183157958e-03
183	 1.854345142791900e-03
184	 1.800138313452840e-03
185	 1.747519664752509e-03
186	 1.696442578160613e-03
187	 1.646861805476815e-03
188	 1.598733428524020e-03
189	 1.552014820025118e-03
190	 1.506664605629192e-03
191	 1.462642627056739e-03
192	 1.419909906325494e-03
193	 1.378428611030628e-03
194	 1.338162020644109e-03
195	 1.299074493807163e-03
196	 1.261131436583164e-03
197	 1.224299271644534e-03
198	 1.188545408368028e-03
199	 1.153838213806678e-03
200	 1.120146984518724e-03
201	 1.087441919223900e-03
202	 1.055694092264055e-03
203	 1.024875427846190e-03
204	 9.949586750415886e-04
205	 9.659173835228350e-04
206	 9.377258800124587e-04
207	 9.103592454267658e-04
208	 8.837932926918697e-04
209	 8.580045452111841e-04
210	 8.329702159689936e-04
211	 8.086681872473784e-04
212	 7.850769909408841e-04
213	 7.621757894507535e-04
214	 7.399443571401484e-04
215	 7.183630623378683e-04
216	 6.974128498690516e-04
217	 6.770752241020762e-04
218	 6.573322324927085e-04
219	 6.381664496151249e-04
220	 6.195609616600189e-04
221	 6.014993513913644e-04
222	 5.839656835447976e-04
223	 5.669444906562753e-04
224	 5.504207593074577e-04
225	 5.343799167764938e-04
226	 5.188078180810710e-04
227	 5.036907334037216e-04
228	 4.890153358858067e-04
229	 4.747686897829969e-04
230	 4.609382389664944e-04
231	 4.475117957659235e-04
232	 4.344775301373261e-04
233	 4.218239591525770e-04
234	 4.095399367967028e-04
235	 3.976146440656180e-04
236	 3.860375793562307e-04
237	 3.747985491377575e-04
238	 3.638876588990349e-04
239	 3.532953043612117e-04
240	 3.430121629500019e-04
241	 3.330291855171219e-04
242	 3.233375883082858e-04
243	 3.139288451639105e-04
244	 3.047946799521003e-04
245	 2.959270592233001e-04
246	 2.873181850803501e-04
247	 2.789604882600157e-04
248	 2.708466214163185e-04
249	 2.629694526023070e-04
250	 2.553220589431553e-04
251	 2.478977204967362e-04
252	 2.406899142923876e-04
253	 2.336923085472602e-04
254	 2.268987570514303e-04
255	 2.203032937187301e-04
256	 2.139001272978152e-04
257	 2.076836362385337e-04
258	 2.016483637097719e-04
259	 1.957890127627053e-04
260	 1.901004416378563e-04
261	 1.845776592090578e-04
262	 1.792158205614616e-04
263	 1.740102226998294e-04
264	 1.689563003834433e-04
265	 1.640496220821037e-04
266	 1.592858860526487e-04
267	 1.546609165300819e-04
268	 1.501706600300414e-04
269	 1.458111817607862e-04
270	 1.415786621410403e-04
271	 1.374693934189365e-04
272	 1.334797763912199e-04
273	 1.296063172185829e-04
274	 1.258456243350555e-04
275	 1.221944054472645e-04
276	 1.186494646227452e-04
277	 1.152076994636015e-04
278	 1.118660983631707e-04
279	 1.086217378427296e-04
280	 1.054717799679053e-04
281	 1.024134698394567e-04
282	 9.944413315836582e-05
283	 9.656117386241451e-05
284	 9.376207183357315e-05
285	 9.104438066941147e-05
286	 8.840572552310830e-05
287	 8.584380100583630e-05
288	 8.335636915073539e-05
289	 8.094125743627753e-05
290	 7.859635686803536e-05
291	 7.631962011750015e-05
292	 7.410905971386004e-05
293	 7.196274629113382e-05
294	 6.987880688410220e-05
295	 6.785542327669289e-05
296	 6.589083039788714e-05
297	 6.398331476385921e-05
298	 6.213121296765991e-05
299	 6.033291021143240e-05
300	 5.858683888323563e-05
301	 5.689147717431068e-05
302	 5.524534773785003e-05
303	 5.364701638726456e-05
304	 5.209509083139302e-05
305	 5.058821944812348e-05
306	 4.912509009409299e-05
307	 4.770442894713777e-05
308	 4.632499938644504e-05
309	 4.498560090184352e-05
310	 4.368506803698090e-05
311	 4.242226936438221e-05
312	 4.119610648767885e-05
313	 4.000551307616629e-05
314	 3.884945392559413e-05
315	 3.772692404792680e-05
316	 3.663694778647156e-05
317	 3.557857795814885e-05
318	 3.455089501993596e-05
319	 3.355300626065326e-05
320	 3.258404501564819e-05
321	 3.164316990530050e-05
322	 3.072956409483716e-05
323	 2.984243457668044e-05
324	 2.898101147397350e-05
325	 2.814454736344561e-05
326	 2.733231661930911e-05
327	 2.654361477564489e-05
328	 2.577775790798288e-05
329	 2.503408203188733e-05
330	 2.431194252149819e-05
331	 2.361071354233639e-05
332	 2.292978750238810e-05
333	 2.226857451943101e-05
334	 2.162650190251881e-05
335	 2.100301365049687e-05
336	 2.039756996356878e-05
337	 1.980964677039518e-05
338	 1.923873526797540e-05
339	 1.868434147624810e-05
340	 1.814598580471589e-05
341	 1.762320263206644e-05
342	 1.711553989808026e-05
343	 1.662255870777207e-05
344	 1.614383294692889e-05
345	 1.567894890836930e-05
346	 1.522750493035046e-05
347	 1.478911104430292e-05
348	 1.436338863379115e-05
349	 1.394997010282994e-05
350	 1.354849855450811e-05
351	 1.315862747816032e-05
352	 1.278002044699319e-05
353	 1.241235082287977e-05
354	 1.205530147159258e-05
355	 1.170856448438260e-05
356	 1.137184091002093e-05
357	 1.104484049260763e-05
358	 1.072728141845096e-05
359	 1.041889006907568e-05
360	 1.011940078286260e-05
361	 9.828555622743445e-06
362	 9.546104150544314e-06
363	 9.271803209092395e-06
364	 9.005416709147180e-06
365	 8.746715423986175e-06
366	 8.495476788177440e-06
367	 8.251484705260759e-06
368	 8.014529357075481e-06
369	 7.784407022387549e-06
370	 7.560919898348755e-06
371	 7.343875928257278e-06
372	 7.133088633866999e-06
373	 6.928376953648760e-06
374	 6.729565083644578e-06
375	 6.536482325503811e-06
376	 6.348962937086645e-06
377	 6.166845988363483e-06
378	 5.989975221058766e-06
379	 5.818198912989934e-06
380	 5.651369745336516e-06
381	 5.489344675194035e-06
382	 5.331984809712519e-06
383	 5.179155287800578e-06
384	 5.030725159547113e-06
385	 4.886567274962816e-06
386	 4.746558172324047e-06
387	 4.610577970221920e-06
388	 4.478510265070769e-06
389	 4.350242028317880e-06
390	 4.225663508619022e-06
391	 4.104668137333391e-06
392	 3.987152434723549e-06
393	 3.873015921041752e-06
394	 3.762161028840074e-06
395	 3.654493018345886e-06
396	 3.549919894874634e-06
397	 3.448352330158950e-06
398	 3.349703583230815e-06
399	 3.253889426273408e-06
400	 3.160828071539693e-06
401	 3.070440100263764e-06
402	 2.982648392939222e-06
403	 2.897378064192401e-06
404	 2.814556396367672e-06
405	 2.734112777518163e-06
406	 2.655978639285764e-06
407	 2.580087398707723e-06
408	 2.506374399658726e-06
409	 2.434776857132367e-06
410	 2.365233802903760e-06
411	 2.297686032653174e-06
412	 2.232076055281227e-06
413	 2.168348042477241e-06
414	 2.106447780509888e-06
415	 2.046322623858148e-06
416	 1.987921449665988e-06
417	 1.931194612720961e-06
418	 1.876093903489606e-06
419	 1.822572505976909e-06
420	 1.770584957794670e-06
421	 1.720087109782495e-06
422	 1.671036089358348e-06
423	 1.623390262644193e-06
424	 1.577109198466646e-06
425	 1.532153633421476e-06
426	 1.488485439491860e-06
427	 1.446067588505883e-06
428	 1.404864122318070e-06
429	 1.364840121146952e-06
430	 1.325961673572681e-06
431	 1.288195846808013e-06
432	 1.251510658990567e-06
433	 1.215875051297082e-06
434	 1.181258861550338e-06
435	 1.147632797808235e-06
436	 1.114968412979768e-06
437	 1.083238081048243e-06
438	 1.052414973199306e-06
439	 1.022473033444243e-06
440	 9.933869587896765e-07
441	 9.651321744722096e-07
442	 9.376848152547182e-07
443	 9.110217035221307e-07
444	 8.851203298053372e-07
445	 8.599588336245128e-07
446	 8.355159845936334e-07
447	 8.117711640813931e-07
448	 7.887043471268509e-07
449	 7.662960862671712e-07
450	 7.445274940681486e-07
451	 7.233802269237327e-07
452	 7.028364702080947e-07
453	 6.828789212079977e-07
454	 6.634907761642272e-07
455	 6.446557153322503e-07
456	 6.263578878840911e-07
457	 6.085818998560841e-07
458	 5.913128002442991e-07
459	 5.745360683380855e-07
460	 5.582376006040306e-07
461	 5.424037002995089e-07
462	 5.270210638377093e-07
463	 5.120767704596108e-07
464	 4.975582712411158e-07
465	 4.834533782211467e-07
466	 4.697502529477938e-07
467	 4.564373983310671e-07
468	 4.435036476329372e-07
469	 4.309381542181822e-07
470	 4.187303840448292e-07
471	 4.068701056376914e-07
472	 3.953473809616530e-07
473	 3.841525579386274e-07
474	 3.732762617118535e-07
475	 3.627093863081467e-07
476	 3.524430875475007e-07
477	 3.424687750399712e-07
478	 3.327781053869863e-07
479	 3.233629741809500e-07
480	 3.142155096257291e-07
481	 3.053280663816085e-07
482	 2.966932179155237e-07
483	 2.883037511784638e-07
484	 2.801526597969995e-07
485	 2.722331384651061e-07
486	 2.645385769308169e-07
487	 2.570625547204780e-07
488	 2.497988348669664e-07
489	 2.427413603607285e-07
490	 2.358842464181649e-07
491	 2.292217780259859e-07
492	 2.227484034681334e-07
493	 2.164587302732442e-07
494	 2.103475197291471e-07
495	 2.044096849237783e-07
496	 1.986402826384009e-07
497	 1.930345124839769e-07
498	 1.875877111028823e-07
499	 1.822953489328764e-07
500	 1.771530257654883e-07
501	 1.721564674488913e-07
502	 1.673015219930136e-07
503	 1.625841568468047e-07
504	 1.580004540164936e-07
505	 1.535466081894419e-07
506	 1.492189226596470e-07
507	 1.450138065605311e-07
508	 1.409277713800073e-07
509	 1.369574289565052e-07
510	 1.330994874502431e-07
511	 1.293507493994456e-07
512	 1.257081086367699e-07
513	 1.221685479287401e-07
514	 1.187291359897260e-07
515	 1.153870254158594e-07
516	 1.121394502613675e-07
517	 1.089837235266133e-07
518	 1.059172348083426e-07
519	 1.029374479019604e-07
520	 1.000419003684543e-07
521	 9.722819841022489e-08
522	 9.449401741279355e-08
523	 9.183709931040240e-08
524	 8.925524971421369e-08


==> pics/stereo_ie_L1error.dat <==
iter	 L1error
0	 8.817145800302060e-17
1	 1.183958827074840e-04
2	 2.318373460209533e-04
3	 3.404594737481361e-04
4	 4.444002716762171e-04
5	 5.437999558996682e-04
6	 6.388002759975624e-04
7	 7.295438772028290e-04
8	 8.161737046768729e-04
9	 8.988324520435545e-04
10	 9.776620554591974e-04
11	 1.052803233708783e-03
12	 1.124395074126690e-03
13	 1.192574663545826e-03
14	 1.257476762979316e-03
15	 1.319233524331242e-03
16	 1.377974247112230e-03
17	 1.433825172893920e-03
18	 1.486909315068399e-03
19	 1.537346321373968e-03
20	 1.585252366600665e-03
21	 1.630740072888942e-03
22	 1.673918455074510e-03
23	 1.714892888604666e-03
24	 1.753765097649403e-03
25	 1.790633161147275e-03
26	 1.825591534657060e-03
27	 1.858731086025343e-03
28	 1.890139143024411e-03
29	 1.919899551260382e-03
30	 1.948092740794844e-03
31	 1.974795800063542e-03
32	 2.000082555809965e-03
33	 2.024023657879547e-03
34	 2.046686667840356e-03
35	 2.068136150508376e-03
36	 2.088433767559615e-03
37	 2.107638372506682e-03
38	 2.125806106405521e-03
39	 2.142990493737519e-03
40	 2.159242537984797e-03
41	 2.174610816481839e-03
42	 2.189141574185667e-03
43	 2.202878816059553e-03
44	 2.215864397812621e-03
45	 2.228138114780042e-03
46	 2.239737788766108e-03
47	 2.250699352705924e-03
48	 2.261056933031223e-03
49	 2.270842929651835e-03
50	 2.280088093487680e-03
51	 2.288821601506441e-03
52	 2.297071129239873e-03
53	 2.304862920767383e-03
54	 2.312221856169150e-03
55	 2.319171516462739e-03
56	 2.325734246047362e-03
57	 2.331931212688800e-03
58	 2.337782465085133e-03
59	 2.343306988059974e-03
60	 2.348522755434955e-03
61	 2.353446780637451e-03
62	 2.358095165103178e-03
63	 2.362483144535803e-03
64	 2.366625133087975e-03
65	 2.370534765529475e-03
66	 2.374224937469354e-03
67	 2.377707843699250e-03
68	 2.380995014725436e-03
69	 2.384097351556754e-03
70	 2.387025158815139e-03
71	 2.389788176234706e-03
72	 2.392395608614295e-03
73	 2.394856154287425e-03
74	 2.397178032171804e-03
75	 2.399369007459678e-03
76	 2.401436416008231e-03
77	 2.403387187487919e-03
78	 2.405227867344698e-03
79	 2.406964637630523e-03
80	 2.408603336754506e-03
81	 2.410149478205473e-03
82	 2.411608268294739e-03
83	 2.412984622966191e-03
84	 2.414283183718805e-03
85	 2.415508332685090e-03
86	 2.416664206907166e-03
87	 2.417754711850351e-03
88	 2.418783534192531e-03
89	 2.419754153925922e-03
90	 2.420669855806179e-03
91	 2.421533740182292e-03
92	 2.422348733239110e-03
93	 2.423117596682985e-03
94	 2.423842936899461e-03
95	 2.424527213610721e-03
96	 2.425172748058925e-03
97	 2.425781730740728e-03
98	 2.426356228716565e-03
99	 2.426898192517374e-03
100	 2.427409462670408e-03
101	 2.427891775864329e-03
102	 2.428346770773227e-03
103	 2.428775993557811e-03
104	 2.429180903061223e-03
105	 2.429562875716238e-03
106	 2.429923210179316e-03
107	 2.430263131706544e-03
108	 2.430583796285587e-03
109	 2.430886294536903e-03
110	 2.431171655397009e-03
111	 2.431440849595726e-03
112	 2.431694792938742e-03
113	 2.431934349406301e-03
114	 2.432160334078135e-03
115	 2.432373515894248e-03
116	 2.432574620260693e-03
117	 2.432764331508983e-03
118	 2.432943295217139e-03
119	 2.433112120400233e-03
120	 2.433271381577650e-03
121	 2.433421620723840e-03
122	 2.433563349109274e-03
123	 2.433697049037523e-03
124	 2.433823175484477e-03
125	 2.433942157644984e-03
126	 2.434054400392296e-03
127	 2.434160285655055e-03
128	 2.434260173716521e-03
129	 2.434354404440414e-03
130	 2.434443298427495e-03
131	 2.434527158106696e-03
132	 2.434606268764667e-03
133	 2.434680899516996e-03
134	 2.434751304224512e-03
135	 2.434817722357776e-03
136	 2.434880379812640e-03
137	 2.434939489679570e-03
138	 2.434995252969508e-03
139	 2.435047859298584e-03
140	 2.435097487534051e-03
141	 2.435144306403651e-03
142	 2.435188475070435e-03
143	 2.435230143675027e-03
144	 2.435269453847228e-03
145	 2.435306539188440e-03
146	 2.435341525727009e-03
147	 2.435374532347535e-03
148	 2.435405671195959e-03
149	 2.435435048061692e-03
150	 2.435462762737996e-03
151	 2.435488909362038e-03
152	 2.435513576735580e-03
153	 2.435536848627520e-03
154	 2.435558804059299e-03
155	 2.435579517574062e-03
156	 2.435599059490617e-03
157	 2.435617496142946e-03
158	 2.435634890106165e-03
159	 2.435651300409666e-03
160	 2.435666782738109e-03
161	 2.435681389621136e-03
162	 2.435695170612194e-03
163	 2.435708172457298e-03
164	 2.435720439254200e-03
165	 2.435732012602525e-03
166	 2.435742931745394e-03
167	 2.435753233703020e-03
168	 2.435762953398702e-03
169	 2.435772123777728e-03
170	 2.435780775919456e-03
171	 2.435788939143125e-03
172	 2.435796641107568e-03
173	 2.435803907905380e-03
174	 2.435810764151633e-03
175	 2.435817233067647e-03
176	 2.435823336559969e-03
177	 2.435829095294879e-03
178	 2.435834528768672e-03
179	 2.435839655373950e-03
180	 2.435844492462167e-03
181	 2.435849056402631e-03
182	 2.435853362638116e-03
183	 2.435857425737385e-03
184	 2.435861259444698e-03
185	 2.435864876726503e-03
186	 2.435868289815526e-03
187	 2.435871510252301e-03
188	 2.435874548924397e-03
189	 2.435877416103380e-03
190	 2.435880121479719e-03
191	 2.435882674195694e-03
192	 2.435885082876426e-03
193	 2.435887355659173e-03
194	 2.435889500220938e-03
195	 2.435891523804546e-03
196	 2.435893433243239e-03
197	 2.435895234983807e-03
198	 2.435896935108536e-03
199	 2.435898539355768e-03
200	 2.435900053139462e-03
201	 2.435901481567450e-03
202	 2.435902829458831e-03
203	 2.435904101360304e-03
204	 2.435905301561580e-03
205	 2.435906434109878e-03
206	 2.435907502823724e-03
207	 2.435908511305829e-03
208	 2.435909462955333e-03
209	 2.435910360979296e-03
210	 2.435911208403595e-03
211	 2.435912008083143e-03
212	 2.435912762711590e-03
213	 2.435913474830387e-03
214	 2.435914146837465e-03
215	 2.435914780995315e-03
216	 2.435915379438636e-03
217	 2.435915944181573e-03
218	 2.435916477124558e-03
219	 2.435916980060693e-03
220	 2.435917454681847e-03
221	 2.435917902584380e-03
222	 2.435918325274517e-03
223	 2.435918724173476e-03
224	 2.435919100622245e-03
225	 2.435919455886134e-03
226	 2.435919791159035e-03
227	 2.435920107567467e-03
228	 2.435920406174397e-03
229	 2.435920687982812e-03
230	 2.435920953939087e-03
231	 2.435921204936240e-03
232	 2.435921441816897e-03
233	 2.435921665376157e-03
234	 2.435921876364280e-03
235	 2.435922075489201e-03
236	 2.435922263418944e-03
237	 2.435922440783856e-03
238	 2.435922608178747e-03
239	 2.435922766164893e-03
240	 2.435922915271924e-03
241	 2.435923055999615e-03
242	 2.435923188819573e-03
243	 2.435923314176826e-03
244	 2.435923432491312e-03
245	 2.435923544159298e-03
246	 2.435923649554758e-03
247	 2.435923749030561e-03
248	 2.435923842919702e-03
249	 2.435923931536418e-03
250	 2.435924015177258e-03
251	 2.435924094122040e-03
252	 2.435924168634854e-03
253	 2.435924238964896e-03
254	 2.435924305347336e-03
255	 2.435924368004106e-03
256	 2.435924427144628e-03
257	 2.435924482966556e-03
258	 2.435924535656402e-03
259	 2.435924585390179e-03
260	 2.435924632334011e-03
261	 2.435924676644648e-03
262	 2.435924718470040e-03
263	 2.435924757949794e-03
264	 2.435924795215679e-03
265	 2.435924830392032e-03
266	 2.435924863596218e-03
267	 2.435924894938990e-03
268	 2.435924924524862e-03
269	 2.435924952452484e-03
270	 2.435924978814948e-03
271	 2.435925003700127e-03
272	 2.435925027190931e-03
273	 2.435925049365623e-03
274	 2.435925070298066e-03
275	 2.435925090057971e-03
276	 2.435925108711137e-03
277	 2.435925126319640e-03
278	 2.435925142942094e-03
279	 2.435925158633806e-03
280	 2.435925173446983e-03
281	 2.435925187430903e-03
282	 2.435925200632059e-03
283	 2.435925213094345e-03
284	 2.435925224859192e-03
285	 2.435925235965693e-03
286	 2.435925246450756e-03
287	 2.435925256349209e-03
288	 2.435925265693937e-03
289	 2.435925274515954e-03
290	 2.435925282844571e-03
291	 2.435925290707413e-03
292	 2.435925298130589e-03
293	 2.435925305138708e-03
294	 2.435925311755048e-03
295	 2.435925318001525e-03
296	 2.435925323898862e-03
297	 2.435925329466604e-03
298	 2.435925334723216e-03
299	 2.435925339686108e-03
300	 2.435925344371714e-03
301	 2.435925348795567e-03
302	 2.435925352972305e-03
303	 2.435925356915763e-03
304	 2.435925360639000e-03
305	 2.435925364154329e-03
306	 2.435925367473387e-03
307	 2.435925370607138e-03
308	 2.435925373565970e-03
309	 2.435925376359649e-03
310	 2.435925378997404e-03
311	 2.435925381487973e-03
312	 2.435925383839570e-03
313	 2.435925386059977e-03
314	 2.435925388156508e-03
315	 2.435925390136100e-03
316	 2.435925392005292e-03
317	 2.435925393770241e-03
318	 2.435925395436774e-03
319	 2.435925397010392e-03
320	 2.435925398496288e-03
321	 2.435925399899358e-03
322	 2.435925401224223e-03
323	 2.435925402475264e-03
324	 2.435925403656595e-03
325	 2.435925404772097e-03
326	 2.435925405825463e-03
327	 2.435925406820154e-03
328	 2.435925407759444e-03
329	 2.435925408646421e-03
330	 2.435925409484012e-03
331	 2.435925410274962e-03
332	 2.435925411021884e-03
333	 2.435925411727225e-03
334	 2.435925412393310e-03
335	 2.435925413022332e-03
336	 2.435925413616347e-03
337	 2.435925414177309e-03
338	 2.435925414707070e-03
339	 2.435925415207354e-03
340	 2.435925415679819e-03
341	 2.435925416126011e-03
342	 2.435925416547390e-03
343	 2.435925416945337e-03
344	 2.435925417321168e-03
345	 2.435925417676101e-03
346	 2.435925418011312e-03
347	 2.435925418327889e-03
348	 2.435925418626885e-03
349	 2.435925418909250e-03
350	 2.435925419175945e-03
351	 2.435925419427831e-03
352	 2.435925419665719e-03
353	 2.435925419890390e-03
354	 2.435925420102600e-03
355	 2.435925420303016e-03
356	 2.435925420492310e-03
357	 2.435925420671107e-03
358	 2.435925420839969e-03
359	 2.435925420999463e-03
360	 2.435925421150114e-03
361	 2.435925421292396e-03
362	 2.435925421426796e-03
363	 2.435925421553735e-03
364	 2.435925421673634e-03
365	 2.435925421786888e-03
366	 2.435925421893859e-03
367	 2.435925421994906e-03
368	 2.435925422090347e-03
369	 2.435925422180500e-03
370	 2.435925422265653e-03
371	 2.435925422346094e-03
372	 2.435925422422075e-03
373	 2.435925422493850e-03
374	 2.435925422561648e-03
375	 2.435925422625687e-03
376	 2.435925422686180e-03
377	 2.435925422743332e-03
378	 2.435925422797315e-03
379	 2.435925422848307e-03
380	 2.435925422896483e-03
381	 2.435925422941986e-03
382	 2.435925422984976e-03
383	 2.435925423025586e-03
384	 2.435925423063952e-03
385	 2.435925423100186e-03
386	 2.435925423134421e-03
387	 2.435925423166768e-03
388	 2.435925423197329e-03
389	 2.435925423226191e-03
390	 2.435925423253465e-03
391	 2.435925423279230e-03
392	 2.435925423303561e-03
393	 2.435925423326561e-03
394	 2.435925423348283e-03
395	 2.435925423368811e-03
396	 2.435925423388193e-03
397	 2.435925423406518e-03
398	 2.435925423423823e-03
399	 2.435925423440180e-03
400	 2.435925423455629e-03
401	 2.435925423470224e-03
402	 2.435925423484021e-03
403	 2.435925423497046e-03
404	 2.435925423509361e-03
405	 2.435925423520995e-03
406	 2.435925423531983e-03
407	 2.435925423542370e-03
408	 2.435925423552178e-03
409	 2.435925423561455e-03
410	 2.435925423570207e-03
411	 2.435925423578489e-03
412	 2.435925423586306e-03
413	 2.435925423593692e-03
414	 2.435925423600669e-03
415	 2.435925423607270e-03
416	 2.435925423613510e-03
417	 2.435925423619396e-03
418	 2.435925423624966e-03
419	 2.435925423630225e-03
420	 2.435925423635196e-03
421	 2.435925423639893e-03
422	 2.435925423644326e-03
423	 2.435925423648519e-03
424	 2.435925423652485e-03
425	 2.435925423656234e-03
426	 2.435925423659771e-03
427	 2.435925423663112e-03
428	 2.435925423666274e-03
429	 2.435925423669263e-03
430	 2.435925423672086e-03
431	 2.435925423674754e-03
432	 2.435925423677268e-03
433	 2.435925423679651e-03
434	 2.435925423681908e-03
435	 2.435925423684029e-03
436	 2.435925423686044e-03
437	 2.435925423687944e-03
438	 2.435925423689737e-03
439	 2.435925423691432e-03
440	 2.435925423693038e-03
441	 2.435925423694556e-03
442	 2.435925423695993e-03
443	 2.435925423697345e-03
444	 2.435925423698625e-03
445	 2.435925423699834e-03
446	 2.435925423700981e-03
447	 2.435925423702052e-03
448	 2.435925423703077e-03
449	 2.435925423704041e-03
450	 2.435925423704954e-03
451	 2.435925423705816e-03
452	 2.435925423706623e-03
453	 2.435925423707395e-03
454	 2.435925423708119e-03
455	 2.435925423708813e-03
456	 2.435925423709461e-03
457	 2.435925423710077e-03
458	 2.435925423710660e-03
459	 2.435925423711207e-03
460	 2.435925423711728e-03
461	 2.435925423712221e-03
462	 2.435925423712681e-03
463	 2.435925423713119e-03
464	 2.435925423713538e-03
465	 2.435925423713933e-03
466	 2.435925423714304e-03
467	 2.435925423714650e-03
468	 2.435925423714988e-03
469	 2.435925423715304e-03
470	 2.435925423715592e-03
471	 2.435925423715877e-03
472	 2.435925423716135e-03
473	 2.435925423716389e-03
474	 2.435925423716624e-03
475	 2.435925423716844e-03
476	 2.435925423717049e-03
477	 2.435925423717256e-03
478	 2.435925423717447e-03
479	 2.435925423717620e-03
480	 2.435925423717791e-03
481	 2.435925423717952e-03
482	 2.435925423718105e-03
483	 2.435925423718243e-03
484	 2.435925423718377e-03
485	 2.435925423718503e-03
486	 2.435925423718626e-03
487	 2.435925423718740e-03
488	 2.435925423718847e-03
489	 2.435925423718948e-03
490	 2.435925423719043e-03
491	 2.435925423719133e-03
492	 2.435925423719219e-03
493	 2.435925423719297e-03
494	 2.435925423719375e-03
495	 2.435925423719451e-03
496	 2.435925423719521e-03
497	 2.435925423719584e-03
498	 2.435925423719644e-03
499	 2.435925423719707e-03
500	 2.435925423719759e-03
501	 2.435925423719815e-03
502	 2.435925423719858e-03
503	 2.435925423719903e-03
504	 2.435925423719945e-03
505	 2.435925423719992e-03
506	 2.435925423720028e-03
507	 2.435925423720061e-03
508	 2.435925423720101e-03
509	 2.435925423720136e-03
510	 2.435925423720166e-03
511	 2.435925423720202e-03
512	 2.435925423720227e-03
513	 2.435925423720253e-03
514	 2.435925423720280e-03
515	 2.435925423720303e-03
516	 2.435925423720326e-03
517	 2.435925423720346e-03
518	 2.435925423720364e-03
519	 2.435925423720381e-03
520	 2.435925423720401e-03
521	 2.435925423720419e-03
522	 2.435925423720437e-03
523	 2.435925423720444e-03
524	 2.435925423720462e-03
525	 2.435925423720473e-03
526	 2.435925423720486e-03
527	 2.435925423720499e-03
528	 2.435925423720514e-03
529	 2.435925423720528e-03
530	 2.435925423720535e-03
531	 2.435925423720544e-03
532	 2.435925423720556e-03
533	 2.435925423720562e-03
534	 2.435925423720566e-03
535	 2.435925423720571e-03


==> pics/stereo_ie_energies.dat <==
iter	 energy
0	 1.940593235453775e+01
1	 1.855694128228365e+01
2	 1.774808501311217e+01
3	 1.697781504209395e+01
4	 1.624461229807364e+01
5	 1.554698922217260e+01
6	 1.488349160774785e+01
7	 1.425270020268710e+01
8	 1.365323207754034e+01
9	 1.308374176530173e+01
10	 1.254292218064568e+01
11	 1.202950532808909e+01
12	 1.154226280990337e+01
13	 1.108000614564778e+01
14	 1.064158691596007e+01
15	 1.022589674374355e+01
16	 9.831867126157706e+00
17	 9.458469130877823e+00
18	 9.104712969968169e+00
19	 8.769647464436057e+00
20	 8.452359412131480e+00
21	 8.151972871149464e+00
22	 7.867648370304847e+00
23	 7.598582057602975e+00
24	 7.344004796940807e+00
25	 7.103181222560313e+00
26	 6.875408760052189e+00
27	 6.660016621984651e+00
28	 6.456364785519917e+00
29	 6.263842958687849e+00
30	 6.081869541317783e+00
31	 5.909890585991591e+00
32	 5.747378763776135e+00
33	 5.593832338924495e+00
34	 5.448774156203965e+00
35	 5.311750644014789e+00
36	 5.182330836007955e+00
37	 5.060105413491570e+00
38	 4.944685770532812e+00
39	 4.835703103314603e+00
40	 4.732807524991732e+00
41	 4.635667207007673e+00
42	 4.543967547580307e+00
43	 4.457410367838360e+00
44	 4.375713135890180e+00
45	 4.298608218930410e+00
46	 4.225842163335106e+00
47	 4.157175002561726e+00
48	 4.092379592554013e+00
49	 4.031240974252720e+00
50	 3.973555762728484e+00
51	 3.919131562382763e+00
52	 3.867786407604174e+00
53	 3.819348228220327e+00
54	 3.773654339047883e+00
55	 3.730550952814191e+00
56	 3.689892715703472e+00
57	 3.651542264765851e+00
58	 3.615369806419203e+00
59	 3.581252715271158e+00
60	 3.549075152489360e+00
61	 3.518727702954262e+00
62	 3.490107030436757e+00
63	 3.463115550054776e+00
64	 3.437661117277078e+00
65	 3.413656732757780e+00
66	 3.391020262303369e+00
67	 3.369674171292104e+00
68	 3.349545272885992e+00
69	 3.330564489395703e+00
70	 3.312666626180107e+00
71	 3.295790157483271e+00
72	 3.279877023634035e+00
73	 3.264872439053693e+00
74	 3.250724710540256e+00
75	 3.237385065318012e+00
76	 3.224807488362847e+00
77	 3.212948568534042e+00
78	 3.201767353063843e+00
79	 3.191225209975663e+00
80	 3.181285698021235e+00
81	 3.171914443745499e+00
82	 3.163079025306635e+00
83	 3.154748862695421e+00
84	 3.146895114015941e+00
85	 3.139490577505354e+00
86	 3.132509598986388e+00
87	 3.125927984461385e+00
88	 3.119722917571106e+00
89	 3.113872881655602e+00
90	 3.108357586167506e+00
91	 3.103157897201018e+00
92	 3.098255771912198e+00
93	 3.093634196617273e+00
94	 3.089277128367562e+00
95	 3.085169439809221e+00
96	 3.081296867147266e+00
97	 3.077645961041637e+00
98	 3.074204040273405e+00
99	 3.070959148027061e+00
100	 3.067900010643328e+00
101	 3.065015998705346e+00
102	 3.062297090327228e+00
103	 3.059733836522588e+00
104	 3.057317328536262e+00
105	 3.055039167029092e+00
106	 3.052891433012098e+00
107	 3.050866660431252e+00
108	 3.048957810310335e+00
109	 3.047158246364047e+00
110	 3.045461711998250e+00
111	 3.043862308619258e+00
112	 3.042354475178167e+00
113	 3.040932968880270e+00
114	 3.039592846993790e+00
115	 3.038329449695566e+00
116	 3.037138383894829e+00
117	 3.036015507979890e+00
118	 3.034956917434928e+00
119	 3.033958931277884e+00
120	 3.033018079272546e+00
121	 3.032131089870862e+00
122	 3.031294878843936e+00
123	 3.030506538562647e+00
124	 3.029763327890701e+00
125	 3.029062662655323e+00
126	 3.028402106662775e+00
127	 3.027779363227436e+00
128	 3.027192267185282e+00
129	 3.026638777364272e+00
130	 3.026116969485131e+00
131	 3.025625029468578e+00
132	 3.025161247125197e+00
133	 3.024724010206609e+00
134	 3.024311798796829e+00
135	 3.023923180024785e+00
136	 3.023556803079428e+00
137	 3.023211394510165e+00
138	 3.022885753796368e+00
139	 3.022578749170407e+00
140	 3.022289313680043e+00
141	 3.022016441476064e+00
142	 3.021759184312613e+00
143	 3.021516648247899e+00
144	 3.021287990533846e+00
145	 3.021072416683817e+00
146	 3.020869177708392e+00
147	 3.020677567509342e+00
148	 3.020496920422900e+00
149	 3.020326608903803e+00
150	 3.020166041341902e+00
151	 3.020014660003937e+00
152	 3.019871939093058e+00
153	 3.019737382919662e+00
154	 3.019610524176947e+00
155	 3.019490922315202e+00
156	 3.019378162009289e+00
157	 3.019271851713890e+00
158	 3.019171622301507e+00
159	 3.019077125778559e+00
160	 3.018988034074853e+00
161	 3.018904037902617e+00
162	 3.018824845680810e+00
163	 3.018750182520894e+00
164	 3.018679789271032e+00
165	 3.018613421614696e+00
166	 3.018550849221202e+00
167	 3.018491854944731e+00
168	 3.018436234069255e+00
169	 3.018383793596777e+00
170	 3.018334351576303e+00
171	 3.018287736471234e+00
172	 3.018243786563073e+00
173	 3.018202349389179e+00
174	 3.018163281212804e+00
175	 3.018126446523506e+00
176	 3.018091717566031e+00
177	 3.018058973896452e+00
178	 3.018028101963365e+00
179	 3.017998994713428e+00
180	 3.017971551219309e+00
181	 3.017945676328913e+00
182	 3.017921280334794e+00
183	 3.017898278662463e+00
184	 3.017876591576554e+00
185	 3.017856143903820e+00
186	 3.017836864771925e+00
187	 3.017818687363352e+00
188	 3.017801548683197e+00
189	 3.017785389340446e+00
190	 3.017770153341721e+00
191	 3.017755787896686e+00
192	 3.017742243234857e+00
193	 3.017729472432721e+00
194	 3.017717431250777e+00
195	 3.017706077980003e+00
196	 3.017695373296951e+00
197	 3.017685280127311e+00
198	 3.017675763517151e+00
199	 3.017666790511596e+00
200	 3.017658330040488e+00
201	 3.017650352810456e+00
202	 3.017642831203321e+00
203	 3.017635739180265e+00
204	 3.017629052191356e+00
205	 3.017622747090504e+00
206	 3.017616802055064e+00
207	 3.017611196510115e+00
208	 3.017605911057143e+00
209	 3.017600927406710e+00
210	 3.017596228314958e+00
211	 3.017591797523930e+00
212	 3.017587619705003e+00
213	 3.017583680405886e+00
214	 3.017579966000445e+00
215	 3.017576463641404e+00
216	 3.017573161215824e+00
217	 3.017570047303162e+00
218	 3.017567111135592e+00
219	 3.017564342560741e+00
220	 3.017561732006445e+00
221	 3.017559270447594e+00
222	 3.017556949374851e+00
223	 3.017554760765154e+00
224	 3.017552697053916e+00
225	 3.017550751108799e+00
226	 3.017548916205021e+00
227	 3.017547186002019e+00
228	 3.017545554521557e+00
229	 3.017544016126898e+00
230	 3.017542565503363e+00
231	 3.017541197639957e+00
232	 3.017539907811855e+00
233	 3.017538691564241e+00
234	 3.017537544696705e+00
235	 3.017536463248817e+00
236	 3.017535443486326e+00
237	 3.017534481888312e+00
238	 3.017533575134938e+00
239	 3.017532720095974e+00
240	 3.017531913819969e+00
241	 3.017531153524016e+00
242	 3.017530436584137e+00
243	 3.017529760526215e+00
244	 3.017529123017366e+00
245	 3.017528521857994e+00
246	 3.017527954974001e+00
247	 3.017527420409792e+00
248	 3.017526916321383e+00
249	 3.017526440970092e+00
250	 3.017525992716485e+00
251	 3.017525570014722e+00
252	 3.017525171407190e+00
253	 3.017524795519508e+00
254	 3.017524441055761e+00
255	 3.017524106793949e+00
256	 3.017523791581881e+00
257	 3.017523494333076e+00
258	 3.017523214023091e+00
259	 3.017522949685925e+00
260	 3.017522700410749e+00
261	 3.017522465338673e+00
262	 3.017522243659810e+00
263	 3.017522034610517e+00
264	 3.017521837470698e+00
265	 3.017521651561357e+00
266	 3.017521476242264e+00
267	 3.017521310909637e+00
268	 3.017521154994240e+00
269	 3.017521007959203e+00
270	 3.017520869298394e+00
271	 3.017520738534446e+00
272	 3.017520615217319e+00
273	 3.017520498922556e+00
274	 3.017520389249962e+00
275	 3.017520285822164e+00
276	 3.017520188283276e+00
277	 3.017520096297750e+00
278	 3.017520009549129e+00
279	 3.017519927739035e+00
280	 3.017519850586110e+00
281	 3.017519777825002e+00
282	 3.017519709205520e+00
283	 3.017519644491732e+00
284	 3.017519583461119e+00
285	 3.017519525903916e+00
286	 3.017519471622269e+00
287	 3.017519420429607e+00
288	 3.017519372150004e+00
289	 3.017519326617560e+00
290	 3.017519283675813e+00
291	 3.017519243177251e+00
292	 3.017519204982736e+00
293	 3.017519168961070e+00
294	 3.017519134988575e+00
295	 3.017519102948537e+00
296	 3.017519072730954e+00
297	 3.017519044232062e+00
298	 3.017519017354063e+00
299	 3.017518992004626e+00
300	 3.017518968096785e+00
301	 3.017518945548488e+00
302	 3.017518924282355e+00
303	 3.017518904225378e+00
304	 3.017518885308787e+00
305	 3.017518867467675e+00
306	 3.017518850640818e+00
307	 3.017518834770539e+00
308	 3.017518819802396e+00
309	 3.017518805685048e+00
310	 3.017518792370116e+00
311	 3.017518779811931e+00
312	 3.017518767967438e+00
313	 3.017518756796076e+00
314	 3.017518746259521e+00
315	 3.017518736321678e+00
316	 3.017518726948507e+00
317	 3.017518718107866e+00
318	 3.017518709769497e+00
319	 3.017518701904824e+00
320	 3.017518694486912e+00
321	 3.017518687490361e+00
322	 3.017518680891212e+00
323	 3.017518674666896e+00
324	 3.017518668796043e+00
325	 3.017518663258623e+00
326	 3.017518658035649e+00
327	 3.017518653109255e+00
328	 3.017518648462574e+00
329	 3.017518644079728e+00
330	 3.017518639945699e+00
331	 3.017518636046384e+00
332	 3.017518632368401e+00
333	 3.017518628899206e+00
334	 3.017518625626914e+00
335	 3.017518622540353e+00
336	 3.017518619628962e+00
337	 3.017518616882787e+00
338	 3.017518614292440e+00
339	 3.017518611849106e+00
340	 3.017518609544376e+00
341	 3.017518607370419e+00
342	 3.017518605319793e+00
343	 3.017518603385506e+00
344	 3.017518601560939e+00
345	 3.017518599839862e+00
346	 3.017518598216397e+00
347	 3.017518596685028e+00
348	 3.017518595240488e+00
349	 3.017518593877864e+00
350	 3.017518592592521e+00
351	 3.017518591380039e+00
352	 3.017518590236304e+00
353	 3.017518589157413e+00
354	 3.017518588139684e+00
355	 3.017518587179665e+00
356	 3.017518586274043e+00
357	 3.017518585419756e+00
358	 3.017518584613887e+00
359	 3.017518583853688e+00
360	 3.017518583136575e+00
361	 3.017518582460077e+00
362	 3.017518581821920e+00
363	 3.017518581219929e+00
364	 3.017518580652031e+00
365	 3.017518580116299e+00
366	 3.017518579610922e+00
367	 3.017518579134166e+00
368	 3.017518578684419e+00
369	 3.017518578260147e+00
370	 3.017518577859888e+00
371	 3.017518577482309e+00
372	 3.017518577126092e+00
373	 3.017518576790055e+00
374	 3.017518576473027e+00
375	 3.017518576173969e+00
376	 3.017518575891829e+00
377	 3.017518575625660e+00
378	 3.017518575374565e+00
379	 3.017518575137659e+00
380	 3.017518574914179e+00
381	 3.017518574703325e+00
382	 3.017518574504420e+00
383	 3.017518574316771e+00
384	 3.017518574139722e+00
385	 3.017518573972714e+00
386	 3.017518573815128e+00
387	 3.017518573666471e+00
388	 3.017518573526198e+00
389	 3.017518573393883e+00
390	 3.017518573269048e+00
391	 3.017518573151246e+00
392	 3.017518573040129e+00
393	 3.017518572935294e+00
394	 3.017518572836386e+00
395	 3.017518572743072e+00
396	 3.017518572655021e+00
397	 3.017518572571960e+00
398	 3.017518572493585e+00
399	 3.017518572419637e+00
400	 3.017518572349873e+00
401	 3.017518572284055e+00
402	 3.017518572221926e+00
403	 3.017518572163331e+00
404	 3.017518572108059e+00
405	 3.017518572055903e+00
406	 3.017518572006671e+00
407	 3.017518571960234e+00
408	 3.017518571916419e+00
409	 3.017518571875085e+00
410	 3.017518571836064e+00
411	 3.017518571799258e+00
412	 3.017518571764550e+00
413	 3.017518571731770e+00
414	 3.017518571700857e+00
415	 3.017518571671687e+00
416	 3.017518571644165e+00
417	 3.017518571618186e+00
418	 3.017518571593689e+00
419	 3.017518571570561e+00
420	 3.017518571548749e+00
421	 3.017518571528153e+00
422	 3.017518571508742e+00
423	 3.017518571490386e+00
424	 3.017518571473107e+00
425	 3.017518571456781e+00
426	 3.017518571441382e+00
427	 3.017518571426850e+00
428	 3.017518571413134e+00
429	 3.017518571400197e+00
430	 3.017518571387995e+00
431	 3.017518571376455e+00
432	 3.017518571365594e+00
433	 3.017518571355327e+00
434	 3.017518571345673e+00
435	 3.017518571336511e+00
436	 3.017518571327892e+00
437	 3.017518571319762e+00
438	 3.017518571312077e+00
439	 3.017518571304837e+00
440	 3.017518571298002e+00
441	 3.017518571291555e+00
442	 3.017518571285461e+00
443	 3.017518571279716e+00
444	 3.017518571274300e+00
445	 3.017518571269173e+00
446	 3.017518571264345e+00
447	 3.017518571259798e+00
448	 3.017518571255487e+00
449	 3.017518571251435e+00
450	 3.017518571247604e+00
451	 3.017518571243987e+00
452	 3.017518571240577e+00
453	 3.017518571237362e+00
454	 3.017518571234314e+00
455	 3.017518571231456e+00
456	 3.017518571228743e+00
457	 3.017518571226195e+00
458	 3.017518571223777e+00
459	 3.017518571221517e+00
460	 3.017518571219364e+00
461	 3.017518571217331e+00
462	 3.017518571215426e+00
463	 3.017518571213624e+00
464	 3.017518571211931e+00
465	 3.017518571210312e+00
466	 3.017518571208805e+00
467	 3.017518571207353e+00
468	 3.017518571206003e+00
469	 3.017518571204737e+00
470	 3.017518571203535e+00
471	 3.017518571202398e+00
472	 3.017518571201319e+00
473	 3.017518571200311e+00
474	 3.017518571199360e+00
475	 3.017518571198453e+00
476	 3.017518571197605e+00
477	 3.017518571196809e+00
478	 3.017518571196043e+00
479	 3.017518571195331e+00
480	 3.017518571194657e+00
481	 3.017518571194004e+00
482	 3.017518571193408e+00
483	 3.017518571192839e+00
484	 3.017518571192308e+00
485	 3.017518571191801e+00
486	 3.017518571191325e+00
487	 3.017518571190876e+00
488	 3.017518571190450e+00
489	 3.017518571190049e+00
490	 3.017518571189671e+00
491	 3.017518571189307e+00
492	 3.017518571188975e+00
493	 3.017518571188644e+00
494	 3.017518571188355e+00
495	 3.017518571188063e+00
496	 3.017518571187798e+00
497	 3.017518571187538e+00
498	 3.017518571187304e+00
499	 3.017518571187079e+00
500	 3.017518571186875e+00
501	 3.017518571186660e+00
502	 3.017518571186476e+00
503	 3.017518571186308e+00
504	 3.017518571186128e+00
505	 3.017518571185972e+00
506	 3.017518571185815e+00
507	 3.017518571185667e+00
508	 3.017518571185544e+00
509	 3.017518571185419e+00
510	 3.017518571185291e+00
511	 3.017518571185180e+00
512	 3.017518571185068e+00
513	 3.017518571184977e+00
514	 3.017518571184883e+00
515	 3.017518571184782e+00
516	 3.017518571184715e+00
517	 3.017518571184615e+00
518	 3.017518571184551e+00
519	 3.017518571184475e+00
520	 3.017518571184407e+00
521	 3.017518571184353e+00
522	 3.017518571184289e+00
523	 3.017518571184228e+00
524	 3.017518571184173e+00
525	 3.017518571184132e+00
526	 3.017518571184076e+00
527	 3.017518571184034e+00
528	 3.017518571184000e+00
529	 3.017518571183952e+00
530	 3.017518571183914e+00
531	 3.017518571183881e+00
532	 3.017518571183846e+00
533	 3.017518571183810e+00
534	 3.017518571183777e+00
535	 3.017518571183750e+00


==> pics/stereo_ie_update_norms.dat <==
iter	 update_norm
1	 3.470234800700256e-01
2	 3.396916216096221e-01
3	 3.324038812274261e-01
4	 3.251678699589871e-01
5	 3.179907259058697e-01
6	 3.108791035784023e-01
7	 3.038391685402869e-01
8	 2.968765968850294e-01
9	 2.899965790486829e-01
10	 2.832038274507013e-01
11	 2.765025874533169e-01
12	 2.698966511382567e-01
13	 2.633893734164404e-01
14	 2.569836900100357e-01
15	 2.506821368756069e-01
16	 2.444868706706584e-01
17	 2.383996899024489e-01
18	 2.324220564363255e-01
19	 2.265551170799283e-01
20	 2.207997249985179e-01
21	 2.151564607545033e-01
22	 2.096256528003652e-01
23	 2.042073972879744e-01
24	 1.989015770884132e-01
25	 1.937078799445320e-01
26	 1.886258157034310e-01
27	 1.836547325978227e-01
28	 1.787938325638228e-01
29	 1.740421855982663e-01
30	 1.693987431713308e-01
31	 1.648623507202919e-01
32	 1.604317592579125e-01
33	 1.561056361345262e-01
34	 1.518825749966357e-01
35	 1.477611049870390e-01
36	 1.437396992324362e-01
37	 1.398167826643647e-01
38	 1.359907392183918e-01
39	 1.322599184549891e-01
40	 1.286226416435444e-01
41	 1.250772073487246e-01
42	 1.216218965559896e-01
43	 1.182549773705673e-01
44	 1.149747093217151e-01
45	 1.117793473016822e-01
46	 1.086671451664674e-01
47	 1.056363590232932e-01
48	 1.026852502276856e-01
49	 9.981208811118882e-02
50	 9.701515245902813e-02
51	 9.429273575549443e-02
52	 9.164314521341722e-02
53	 8.906470460283769e-02
54	 8.655575589286015e-02
55	 8.411466071964130e-02
56	 8.173980169256949e-02
57	 7.942958354985831e-02
58	 7.718243417404359e-02
59	 7.499680547719526e-02
60	 7.287117416505148e-02
61	 7.080404238871714e-02
62	 6.879393829205767e-02
63	 6.683941646244285e-02
64	 6.493905829205426e-02
65	 6.309147225655236e-02
66	 6.129529411751319e-02
67	 5.954918705467751e-02
68	 5.785184173370677e-02
69	 5.620197631480742e-02
70	 5.459833640727600e-02
71	 5.303969497471162e-02
72	 5.152485219535952e-02
73	 5.005263528177268e-02
74	 4.862189826371942e-02
75	 4.723152173801264e-02
76	 4.588041258869788e-02
77	 4.456750368081008e-02
78	 4.329175353069008e-02
79	 4.205214595564744e-02
80	 4.084768970555593e-02
81	 3.967741807878390e-02
82	 3.854038852468376e-02
83	 3.743568223469536e-02
84	 3.636240372396272e-02
85	 3.531968040520984e-02
86	 3.430666215648441e-02
87	 3.332252088424100e-02
88	 3.236645008311574e-02
89	 3.143766439362233e-02
90	 3.053539915889409e-02
91	 2.965890998149055e-02
92	 2.880747228119601e-02
93	 2.798038085464319e-02
94	 2.717694943751664e-02
95	 2.639651027001073e-02
96	 2.563841366614659e-02
97	 2.490202758748633e-02
98	 2.418673722172008e-02
99	 2.349194456654740e-02
100	 2.281706801921899e-02
101	 2.216154197206017e-02
102	 2.152481641424809e-02
103	 2.090635654008196e-02
104	 2.030564236393932e-02
105	 1.972216834208364e-02
106	 1.915544300145462e-02
107	 1.860498857554510e-02
108	 1.807034064744243e-02
109	 1.755104780008785e-02
110	 1.704667127378645e-02
111	 1.655678463098365e-02
112	 1.608097342830055e-02
113	 1.561883489581246e-02
114	 1.516997762353465e-02
115	 1.473402125507114e-02
116	 1.431059618836671e-02
117	 1.389934328349799e-02
118	 1.349991357742567e-02
119	 1.311196800562480e-02
120	 1.273517713050283e-02
121	 1.236922087650891e-02
122	 1.201378827183284e-02
123	 1.166857719658972e-02
124	 1.133329413737855e-02
125	 1.100765394810400e-02
126	 1.069137961694763e-02
127	 1.038420203936954e-02
128	 1.008585979702455e-02
129	 9.796098942472051e-03
130	 9.514672789562025e-03
131	 9.241341709374644e-03
132	 8.975872931594735e-03
133	 8.718040351201521e-03
134	 8.467624340352399e-03
135	 8.224411565345006e-03
136	 7.988194808536768e-03
137	 7.758772795107237e-03
138	 7.535950024548642e-03
139	 7.319536606765773e-03
140	 7.109348102680286e-03
141	 6.905205369220898e-03
142	 6.706934408595412e-03
143	 6.514366221734285e-03
144	 6.327336665801060e-03
145	 6.145686315665947e-03
146	 5.969260329239202e-03
147	 5.797908316566261e-03
148	 5.631484212585099e-03
149	 5.469846153449715e-03
150	 5.312856356327162e-03
151	 5.160381002573380e-03
152	 5.012290124200602e-03
153	 4.868457493546016e-03
154	 4.728760516056480e-03
155	 4.593080126105403e-03
156	 4.461300685758554e-03
157	 4.333309886409372e-03
158	 4.208998653205702e-03
159	 4.088261052189463e-03
160	 3.970994200078108e-03
161	 3.857098176611593e-03
162	 3.746475939396794e-03
163	 3.639033241176785e-03
164	 3.534678549462736e-03
165	 3.433322968456958e-03
166	 3.334880163207875e-03
167	 3.239266285930908e-03
168	 3.146399904438014e-03
169	 3.056201932613558e-03
170	 2.968595562881610e-03
171	 2.883506200606580e-03
172	 2.800861400374806e-03
173	 2.720590804101515e-03
174	 2.642626080913934e-03
175	 2.566900868758832e-03
176	 2.493350717686269e-03
177	 2.421913034761461e-03
178	 2.352527030559748e-03
179	 2.285133667197756e-03
180	 2.219675607859107e-03
181	 2.156097167770717e-03
182	 2.094344266588471e-03
183	 2.034364382153419e-03
184	 1.976106505577266e-03
185	 1.919521097621336e-03
186	 1.864560046329920e-03
187	 1.811176625884663e-03
188	 1.759325456641876e-03
189	 1.708962466322550e-03
190	 1.660044852318743e-03
191	 1.612531045086283e-03
192	 1.566380672592571e-03
193	 1.521554525787933e-03
194	 1.478014525073092e-03
195	 1.435723687731963e-03
196	 1.394646096303723e-03
197	 1.354746867867329e-03
198	 1.315992124209407e-03
199	 1.278348962855528e-03
200	 1.241785428933757e-03
201	 1.206270487850705e-03
202	 1.171773998756510e-03
203	 1.138266688773410e-03
204	 1.105720127969239e-03
205	 1.074106705051406e-03
206	 1.043399603762677e-03
207	 1.013572779958477e-03
208	 9.846009393437330e-04
209	 9.564595158537095e-04
210	 9.291246506580034e-04
211	 9.025731717694325e-04
212	 8.767825742427253e-04
213	 8.517310009435557e-04
214	 8.273972238726200e-04
215	 8.037606260281256e-04
216	 7.808011837929069e-04
217	 7.584994498286181e-04
218	 7.368365364637593e-04
219	 7.157940995612482e-04
220	 6.953543228508340e-04
221	 6.754999027150678e-04
222	 6.562140334118966e-04
223	 6.374803927268279e-04
224	 6.192831280356410e-04
225	 6.016068427718454e-04
226	 5.844365832834671e-04
227	 5.677578260695528e-04
228	 5.515564653837794e-04
229	 5.358188011980432e-04
230	 5.205315275105332e-04
231	 5.056817209936194e-04
232	 4.912568299673214e-04
233	 4.772446636924763e-04
234	 4.636333819716106e-04
235	 4.504114850507522e-04
236	 4.375678038112165e-04
237	 4.250914902470515e-04
238	 4.129720082133218e-04
239	 4.011991244446848e-04
240	 3.897628998315109e-04
241	 3.786536809474523e-04
242	 3.678620918224038e-04
243	 3.573790259517572e-04
244	 3.471956385365836e-04
245	 3.373033389477183e-04
246	 3.276937834074340e-04
247	 3.183588678810819e-04
248	 3.092907211751270e-04
249	 3.004816982329835e-04
250	 2.919243736254649e-04
251	 2.836115352280698e-04
252	 2.755361780800103e-04
253	 2.676914984225085e-04
254	 2.600708879062715e-04
255	 2.526679279681102e-04
256	 2.454763843681593e-04
257	 2.384902018862577e-04
258	 2.317034991693026e-04
259	 2.251105637284068e-04
260	 2.187058470806183e-04
261	 2.124839600290614e-04
262	 2.064396680802787e-04
263	 2.005678869945649e-04
264	 1.948636784619718e-04
265	 1.893222459052875e-04
266	 1.839389304031876e-04
267	 1.787092067299921e-04
268	 1.736286795117233e-04
269	 1.686930794902341e-04
270	 1.638982598968964e-04
271	 1.592401929304051e-04
272	 1.547149663357280e-04
273	 1.503187800812839e-04
274	 1.460479431330655e-04
275	 1.418988703201619e-04
276	 1.378680792921407e-04
277	 1.339521875626536e-04
278	 1.301479096393624e-04
279	 1.264520542355842e-04
280	 1.228615215627866e-04
281	 1.193733007010637e-04
282	 1.159844670450121e-04
283	 1.126921798235784e-04
284	 1.094936796908726e-04
285	 1.063862863870579e-04
286	 1.033673964651403e-04
287	 1.004344810850803e-04
288	 9.758508387067037e-05
289	 9.481681882683294e-05
290	 9.212736831893824e-05
291	 8.951448110912920e-05
292	 8.697597044917156e-05
293	 8.450971222888741e-05
294	 8.211364317660829e-05
295	 7.978575911257443e-05
296	 7.752411325296473e-05
297	 7.532681456079261e-05
298	 7.319202614606303e-05
299	 7.111796371128484e-05
300	 6.910289404188774e-05
301	 6.714513353966206e-05
302	 6.524304679898340e-05
303	 6.339504522351943e-05
304	 6.159958568249804e-05
305	 5.985516920745159e-05
306	 5.816033972292382e-05
307	 5.651368281782962e-05
308	 5.491382454839780e-05
309	 5.335943027846781e-05
310	 5.184920355121627e-05
311	 5.038188499438739e-05
312	 4.895625125627184e-05
313	 4.757111397300900e-05
314	 4.622531876479514e-05
315	 4.491774426170286e-05
316	 4.364730115686095e-05
317	 4.241293128740067e-05
318	 4.121360674139415e-05
319	 4.004832899036512e-05
320	 3.891612804791390e-05
321	 3.781606165037618e-05
322	 3.674721446292558e-05
323	 3.570869730764463e-05
324	 3.469964641392196e-05
325	 3.371922269063102e-05
326	 3.276661101853127e-05
327	 3.184101956372160e-05
328	 3.094167911044708e-05
329	 3.006784241319857e-05
330	 2.921878356757891e-05
331	 2.839379739820820e-05
332	 2.759219886640380e-05
333	 2.681332249179366e-05
334	 2.605652179428164e-05
335	 2.532116874767248e-05
336	 2.460665325357157e-05
337	 2.391238262619138e-05
338	 2.323778109509110e-05
339	 2.258228932052448e-05
340	 2.194536392333428e-05
341	 2.132647702774445e-05
342	 2.072511581832085e-05
343	 2.014078210795510e-05
344	 1.957299192097699e-05
345	 1.902127508419153e-05
346	 1.848517483457328e-05
347	 1.796424743347253e-05
348	 1.745806179570543e-05
349	 1.696619912623023e-05
350	 1.648825256939487e-05
351	 1.602382686778490e-05
352	 1.557253802964984e-05
353	 1.513401300751032e-05
354	 1.470788938543890e-05
355	 1.429381507397981e-05
356	 1.389144801616404e-05
357	 1.350045589987241e-05
358	 1.312051588015563e-05
359	 1.275131430792970e-05
360	 1.239254646741967e-05
361	 1.204391632115318e-05
362	 1.170513626135445e-05
363	 1.137592687021222e-05
364	 1.105601668456646e-05
365	 1.074514197014197e-05
366	 1.044304649869406e-05
367	 1.014948133635193e-05
368	 9.864204633289254e-06
369	 9.586981422264584e-06
370	 9.317583421332913e-06
371	 9.055788844226864e-06
372	 8.801382214087353e-06
373	 8.554154183280907e-06
374	 8.313901358831372e-06
375	 8.080426132455102e-06
376	 7.853536515129161e-06
377	 7.633045977213615e-06
378	 7.418773292386938e-06
379	 7.210542386200066e-06
380	 7.008182189419932e-06
381	 6.811526495398991e-06
382	 6.620413820672413e-06
383	 6.434687271365893e-06
384	 6.254194411052470e-06
385	 6.078787134319022e-06
386	 5.908321543711891e-06
387	 5.742657828737085e-06
388	 5.581660150260537e-06
389	 5.425196526890125e-06
390	 5.273138724876483e-06
391	 5.125362151877373e-06
392	 4.981745752521331e-06
393	 4.842171908212370e-06
394	 4.706526338635210e-06
395	 4.574698007502396e-06
396	 4.446579029048611e-06
397	 4.322064578929058e-06
398	 4.201052807393351e-06
399	 4.083444754064086e-06
400	 3.969144265087292e-06
401	 3.858057914729611e-06
402	 3.750094926693104e-06
403	 3.645167098209499e-06
404	 3.543188728620719e-06
405	 3.444076545730033e-06
406	 3.347749639045277e-06
407	 3.254129391075072e-06
408	 3.163139412284884e-06
409	 3.074705478416468e-06
410	 2.988755467866599e-06
411	 2.905219303215462e-06
412	 2.824028891503400e-06
413	 2.745118069058627e-06
414	 2.668422546101791e-06
415	 2.593879853547635e-06
416	 2.521429291442995e-06
417	 2.451011878170440e-06
418	 2.382570301789592e-06
419	 2.316048873247674e-06
420	 2.251393479410223e-06
421	 2.188551538629512e-06
422	 2.127471957042068e-06
423	 2.068105086892190e-06
424	 2.010402684461264e-06
425	 1.954317871652545e-06
426	 1.899805095197835e-06
427	 1.846820090617870e-06
428	 1.795319845690644e-06
429	 1.745262563413150e-06
430	 1.696607629547503e-06
431	 1.649315576758104e-06
432	 1.603348054209123e-06
433	 1.558667794273363e-06
434	 1.515238583283107e-06
435	 1.473025229728073e-06
436	 1.431993537128932e-06
437	 1.392110274857410e-06
438	 1.353343150714690e-06
439	 1.315660784483169e-06
440	 1.279032682489186e-06
441	 1.243429211506397e-06
442	 1.208821575004107e-06
443	 1.175181789758748e-06
444	 1.142482662031273e-06
445	 1.110697765555598e-06
446	 1.079801419587319e-06
447	 1.049768668738517e-06
448	 1.020575260720658e-06
449	 9.921976279237667e-07
450	 9.646128672380085e-07
451	 9.377987211139291e-07
452	 9.117335606119039e-07
453	 8.863963653659985e-07
454	 8.617667086587996e-07
455	 8.378247390408932e-07
456	 8.145511641951511e-07
457	 7.919272364987094e-07
458	 7.699347356062110e-07
459	 7.485559548955471e-07
460	 7.277736866519318e-07
461	 7.075712074925241e-07
462	 6.879322653626862e-07
463	 6.688410657375558e-07
464	 6.502822587475884e-07
465	 6.322409267592964e-07
466	 6.147025718308318e-07
467	 5.976531044474494e-07
468	 5.810788311931679e-07
469	 5.649664442210287e-07
470	 5.493030102048390e-07
471	 5.340759593066916e-07
472	 5.192730753045267e-07
473	 5.048824858517149e-07
474	 4.908926522392499e-07
475	 4.772923602900955e-07
476	 4.640707108229623e-07
477	 4.512171112298782e-07
478	 4.387212668501349e-07
479	 4.265731718648546e-07
480	 4.147631017600414e-07
481	 4.032816058108862e-07
482	 3.921194975983370e-07
483	 3.812678499303110e-07
484	 3.707179856561813e-07
485	 3.604614711879932e-07
486	 3.504901105160035e-07
487	 3.407959368754862e-07
488	 3.313712071854719e-07
489	 3.222083963787981e-07
490	 3.133001897854380e-07
491	 3.046394784361695e-07
492	 2.962193526738117e-07
493	 2.880330966433977e-07
494	 2.800741828715898e-07
495	 2.723362670765697e-07
496	 2.648131823750305e-07
497	 2.574989356860918e-07
498	 2.503877009698198e-07
499	 2.434738159888927e-07
500	 2.367517771011647e-07
501	 2.302162348611803e-07
502	 2.238619899052840e-07
503	 2.176839883427694e-07
504	 2.116773177654009e-07
505	 2.058372032688166e-07
506	 2.001590043030676e-07
507	 1.946382092228132e-07
508	 1.892704334518697e-07
509	 1.840514152291864e-07
510	 1.789770116205180e-07
511	 1.740431954264119e-07
512	 1.692460528376918e-07
513	 1.645817792063967e-07
514	 1.600466760757141e-07
515	 1.556371489064506e-07
516	 1.513497031771520e-07
517	 1.471809425981089e-07
518	 1.431275652611933e-07
519	 1.391863622451711e-07
520	 1.353542134466624e-07
521	 1.316280867711046e-07
522	 1.280050343313274e-07
523	 1.244821911658857e-07
524	 1.210567717928639e-07
525	 1.177260681617562e-07
526	 1.144874491774792e-07
527	 1.113383558661687e-07
528	 1.082763018677385e-07
529	 1.052988692589848e-07
530	 1.024037075655048e-07
531	 9.958853280129878e-08
532	 9.685112438687973e-08
533	 9.418932306686095e-08
534	 9.160103080427150e-08
535	 8.908420699369661e-08

